Efficient Mixture Learning in Black-Box Variational Inference

Mixture variational distributions in black box variational inference (BBVI) have demonstrated impressive results in challenging density estimation tasks. However, currently scaling the number of mixture components can lead to a linear increase in the number of learnable parameters and a quadratic increase in inference time due to the evaluation of the evidence lower bound (ELBO). Our two key contributions address these limitations. First, we introduce the novel Multiple Importance Sampling Variational Autoencoder (MISVAE), which amortizes the mapping from input to mixture-parameter space using one-hot encodings. Fortunately, with MISVAE, each additional mixture component incurs a negligible increase in network parameters. Second, we construct two new estimators of the ELBO for mixtures in BBVI, enabling a tremendous reduction in inference time with marginal or even improved impact on performance. Collectively, our contributions enable scalability to hundreds of mixture components and provide superior estimation performance in shorter time, with fewer network parameters compared to previous Mixture VAEs. Experimenting with MISVAE, we achieve astonishing, SOTA results on MNIST. Furthermore, we empirically validate our estimators in other BBVI settings, including Bayesian phylogenetic inference, where we improve inference times for the SOTA mixture model on eight data sets.

==> data_S1_A20_s2a.csv <==
Time,ELBO
0.0,-101.64336
0.702404399394988,-102.6053
1.404808798789976,-100.09674
2.1072131981849638,-98.90062
2.809617597579952,-99.84603
3.5120219969749398,-96.3747
4.2144263963699276,-94.397095
4.916830795764915,-94.7969
5.619235195159904,-93.74358
6.321639594554892,-93.74158
7.0240439939498795,-94.05963
7.726448393344867,-90.64927
8.428852792739855,-91.86444
9.131257192134843,-92.06729
9.83366159152983,-88.12963
10.53606599092482,-89.29326
11.238470390319808,-89.393326
11.940874789714796,-86.96567
12.643279189109784,-88.001144
13.345683588504771,-87.4565
14.048087987899759,-88.274536
14.750492387294747,-85.99577
15.452896786689735,-84.1198
16.155301186084724,-86.47511
16.85770558547971,-84.71759
17.5601099848747,-84.22823
18.262514384269686,-82.05281
18.964918783664675,-82.17101
19.66732318305966,-84.04015
20.36972758245465,-81.82426
21.07213198184964,-82.599625
21.774536381244626,-80.6881
22.476940780639616,-80.34575
23.179345180034602,-80.3874
23.88174957942959,-79.81626
24.584153978824578,-80.78039
25.286558378219567,-80.39173
25.988962777614553,-79.75465
26.691367177009543,-80.412
27.393771576404532,-79.13559
28.096175975799518,-79.58498
28.798580375194508,-78.655205
29.500984774589494,-78.00963
30.203389173984483,-78.08164
30.90579357337947,-77.90654
31.60819797277446,-78.49834
32.31060237216945,-77.143906
33.013006771564434,-77.12474
33.71541117095942,-77.84119
34.41781557035441,-77.95603
35.1202199697494,-76.65373
35.822624369144386,-76.26869
36.52502876853937,-77.39303
37.227433167934365,-75.59536
37.92983756732935,-74.82536
38.63224196672434,-76.11916
39.33464636611932,-75.66694
40.037050765514316,-75.68187
40.7394551649093,-74.80592
41.44185956430429,-75.149216
42.14426396369928,-75.35915
42.84666836309427,-74.85913
43.54907276248925,-73.85682
44.25147716188424,-74.18906
44.95388156127923,-74.0855
45.65628596067422,-73.15306
46.358690360069204,-73.58421
47.0610947594642,-73.49589
47.76349915885918,-73.800575
48.46590355825417,-73.47295
49.168307957649155,-73.283966
49.87071235704415,-73.37688
50.573116756439134,-73.39796
51.27552115583412,-73.108635
51.977925555229106,-73.07162
52.6803299546241,-72.4503
53.382734354019085,-72.449684
54.08513875341407,-73.40426
54.787543152809064,-72.37824
55.48994755220405,-73.12904
56.192351951599036,-71.901146
56.89475635099402,-72.02877
57.597160750389016,-71.736404
58.299565149784,-71.990326
59.00196954917899,-71.92202
59.70437394857397,-71.7033
60.40677834796897,-71.65541
61.10918274736395,-71.57234
61.81158714675894,-71.28111
62.51399154615393,-71.43069
63.21639594554892,-70.80392
63.918800344943904,-70.97833
64.6212047443389,-70.9977
65.32360914373388,-70.6941
66.02601354312887,-71.03477
66.72841794252386,-71.19111
67.43082234191884,-70.392365
68.13322674131383,-70.68429
68.83563114070883,-70.64517
69.5380355401038,-70.46357
70.2404399394988,-70.814384
70.94284433889378,-70.06806
71.64524873828877,-70.11724
72.34765313768376,-70.51143
73.05005753707874,-70.36596
73.75246193647374,-70.23485
74.45486633586873,-69.82954
75.15727073526371,-69.88972
75.8596751346587,-69.928154
76.5620795340537,-69.85046
77.26448393344867,-69.95086
77.96688833284367,-69.83183
78.66929273223865,-69.48683
79.37169713163364,-69.50975
80.07410153102863,-69.27606
80.77650593042361,-69.04493
81.4789103298186,-69.4908
82.1813147292136,-69.41711
82.88371912860858,-69.25659
83.58612352800357,-69.32758
84.28852792739856,-68.97561
84.99093232679354,-69.13369
85.69333672618853,-69.24765
86.39574112558351,-69.02874
87.0981455249785,-68.65022
87.8005499243735,-69.17174
88.50295432376848,-68.98068
89.20535872316347,-68.77324
89.90776312255846,-68.71132
90.61016752195344,-68.82812
91.31257192134844,-68.432205
92.01497632074343,-68.54725
92.71738072013841,-68.52841
93.4197851195334,-68.56365
94.1221895189284,-68.44373
94.82459391832337,-68.56613
95.52699831771837,-68.41659
96.22940271711335,-68.47718
96.93180711650834,-68.36975
97.63421151590333,-68.44556
98.33661591529831,-68.1292
99.0390203146933,-68.17717
99.7414247140883,-68.20118
100.44382911348328,-68.21435
101.14623351287827,-68.05421
101.84863791227326,-67.9344
102.55104231166824,-67.96785
103.25344671106323,-68.158226
103.95585111045821,-68.09858
104.6582555098532,-67.93538
105.3606599092482,-67.722
106.06306430864318,-67.99502
106.76546870803817,-67.8678
107.46787310743316,-67.85473
108.17027750682814,-67.85724
108.87268190622314,-67.7537
109.57508630561813,-67.85098
110.27749070501311,-67.71995
110.9798951044081,-67.719604
111.68229950380308,-67.647064
112.38470390319807,-67.67174
113.08710830259307,-67.58045
113.78951270198804,-67.60353
114.49191710138304,-67.60195
115.19432150077803,-67.5707
115.89672590017301,-67.555305
116.599130299568,-67.55882
117.301534698963,-67.50985
118.00393909835798,-67.41337
118.70634349775297,-67.49881
119.40874789714795,-67.41877
120.11115229654294,-67.36681
120.81355669593793,-67.37815
121.51596109533291,-67.395706
122.2183654947279,-67.418076
122.9207698941229,-67.320435
123.62317429351788,-67.38904
124.32557869291287,-67.31785
125.02798309230786,-67.31438
125.73038749170284,-67.20454
126.43279189109784,-67.32906
127.13519629049283,-67.21721
127.83760068988781,-67.21738
128.5400050892828,-67.17679
129.2424094886778,-67.21746
129.9448138880728,-67.21622
130.64721828746775,-67.1529
131.34962268686274,-67.07799
132.05202708625774,-67.203926
132.75443148565273,-67.13613
133.45683588504772,-67.17014
134.1592402844427,-67.11622
134.86164468383768,-67.07106
135.56404908323267,-67.08556
136.26645348262767,-67.0318
136.96885788202266,-67.06884
137.67126228141765,-67.09338
138.37366668081262,-67.01519
139.0760710802076,-67.004425
139.7784754796026,-66.941376
140.4808798789976,-66.976746
141.1832842783926,-66.96824
141.88568867778756,-67.01583
142.58809307718255,-66.97203
143.29049747657754,-66.926025
143.99290187597254,-66.96917
144.69530627536753,-66.969795
145.39771067476252,-66.93264
146.1001150741575,-66.953094
146.80251947355248,-66.89417
147.50492387294747,-66.93455
148.20732827234247,-66.85181
148.90973267173746,-66.86744
149.61213707113242,-66.87889
150.31454147052742,-66.84423
151.0169458699224,-66.83383
151.7193502693174,-66.82659
152.4217546687124,-66.84392
153.1241590681074,-66.84138
153.82656346750235,-66.839096
154.52896786689735,-66.8372
155.23137226629234,-66.88713
155.93377666568733,-66.78543
156.63618106508233,-66.80557
157.3385854644773,-66.82209
158.04098986387228,-66.79935
158.74339426326728,-66.83266
159.44579866266227,-66.796234
160.14820306205726,-66.77902
160.85060746145226,-66.79045
161.55301186084722,-66.7827
162.2554162602422,-66.74881
162.9578206596372,-66.78091
163.6602250590322,-66.7695
164.3626294584272,-66.775475
165.06503385782216,-66.76389
165.76743825721715,-66.74622
166.46984265661214,-66.75015
167.17224705600714,-66.72651
167.87465145540213,-66.71605
168.57705585479712,-66.74061
169.2794602541921,-66.7545
169.98186465358708,-66.746666
170.68426905298207,-66.741585
171.38667345237707,-66.746346
172.08907785177206,-66.7539
172.79148225116703,-66.72983
173.49388665056202,-66.7352
174.196291049957,-66.72597
174.898695449352,-66.71928
175.601099848747,-66.72479
176.303504248142,-66.73019
177.00590864753696,-66.70889
177.70831304693195,-66.70103
178.41071744632694,-66.72486
179.11312184572193,-66.7034
179.81552624511693,-66.70602
180.51793064451192,-66.71765
181.22033504390689,-66.72357
181.92273944330188,-66.695145
182.62514384269687,-66.69692
183.32754824209186,-66.706085
184.02995264148686,-66.68254
184.73235704088182,-66.701195
185.43476144027682,-66.68572
186.1371658396718,-66.707436
186.8395702390668,-66.69211
187.5419746384618,-66.6832
188.2443790378568,-66.70095
188.94678343725175,-66.680244
189.64918783664675,-66.68673
190.35159223604174,-66.67845
191.05399663543673,-66.6915
191.75640103483173,-66.68165
192.4588054342267,-66.69056
193.16120983362168,-66.69277
193.86361423301668,-66.67781
194.56601863241167,-66.69742
195.26842303180666,-66.67833
195.97082743120166,-66.68211
196.67323183059662,-66.68534
197.3756362299916,-66.685036
198.0780406293866,-66.68878
198.7804450287816,-66.68445
199.4828494281766,-66.68419
200.18525382757156,-66.68959
200.88765822696655,-66.67026
201.59006262636154,-66.67638
202.29246702575654,-66.6882
202.99487142515153,-66.6767
203.69727582454652,-66.66597
204.3996802239415,-66.66493
205.10208462333648,-66.67707
205.80448902273147,-66.69111
206.50689342212647,-66.673515
207.20929782152146,-66.66718
207.91170222091642,-66.669235
208.61410662031142,-66.67293
209.3165110197064,-66.6854
210.0189154191014,-66.66705
210.7213198184964,-66.65356
211.4237242178914,-66.68177
212.12612861728635,-66.66757
212.82853301668135,-66.67926
213.53093741607634,-66.661545
214.23334181547133,-66.66352
214.93574621486633,-66.66774
215.6381506142613,-66.67408
216.34055501365629,-66.664085
217.04295941305128,-66.67322
217.74536381244627,-66.68277
218.44776821184126,-66.64926
219.15017261123626,-66.67199
219.85257701063122,-66.65189
220.55498141002622,-66.66424
221.2573858094212,-66.67901
221.9597902088162,-66.65697
222.6621946082112,-66.659706
223.36459900760616,-66.67423
224.06700340700115,-66.6814
224.76940780639615,-66.663734
225.47181220579114,-66.66416
226.17421660518613,-66.67259
226.87662100458112,-66.667175
227.5790254039761,-66.66927
228.28142980337108,-66.66099
228.98383420276608,-66.65831
229.68623860216107,-66.654
230.38864300155606,-66.674805
231.09104740095103,-66.67433
231.79345180034602,-66.66231
232.495856199741,-66.67326
233.198260599136,-66.659424
233.900664998531,-66.67375
234.603069397926,-66.662605
235.30547379732096,-66.65563
236.00787819671595,-66.6709
236.71028259611094,-66.66126
237.41268699550594,-66.66135
238.11509139490093,-66.64477
238.8174957942959,-66.67198
239.5199001936909,-66.67384
240.22230459308588,-66.654015
240.92470899248087,-66.6622
241.62711339187587,-66.65549
242.32951779127086,-66.655
243.03192219066582,-66.65939
243.73432659006082,-66.665764
244.4367309894558,-66.66089
245.1391353888508,-66.67131
245.8415397882458,-66.64292
246.5439441876408,-66.66461
247.24634858703575,-66.662285
247.94875298643075,-66.66128
248.65115738582574,-66.65134
249.35356178522073,-66.66716
250.05596618461573,-66.6595
250.7583705840107,-66.66446
251.46077498340568,-66.66141
252.16317938280068,-66.66286
252.86558378219567,-66.66598
253.56798818159066,-66.65857
254.27039258098566,-66.65585
254.97279698038062,-66.6603
255.67520137977561,-66.65745
256.3776057791706,-66.66064
257.0800101785656,-66.671104
257.7824145779606,-66.65628
258.4848189773556,-66.655174
259.1872233767506,-66.654915
259.8896277761456,-66.66637
260.5920321755405,-66.65914
261.2944365749355,-66.659744
261.9968409743305,-66.65855
262.6992453737255,-66.65865
263.4016497731205,-66.65293
264.1040541725155,-66.66048
264.80645857191047,-66.64656
265.50886297130546,-66.651
266.21126737070045,-66.65342
266.91367177009545,-66.66145
267.61607616949044,-66.66416
268.3184805688854,-66.63545
269.02088496828037,-66.645676
269.72328936767536,-66.65209
270.42569376707036,-66.65216
271.12809816646535,-66.65933
271.83050256586034,-66.66159
272.53290696525534,-66.65429
273.23531136465033,-66.654495
273.9377157640453,-66.65246
274.6401201634403,-66.64759
275.3425245628353,-66.651535
276.04492896223024,-66.65377
276.74733336162524,-66.65194
277.44973776102023,-66.64538
278.1521421604152,-66.64999
278.8545465598102,-66.65743
279.5569509592052,-66.65056
280.2593553586002,-66.64772
280.9617597579952,-66.65255
281.6641641573902,-66.658806
282.3665685567852,-66.671036
283.0689729561802,-66.65468
283.7713773555751,-66.65241
284.4737817549701,-66.64996
285.1761861543651,-66.65961
285.8785905537601,-66.65558
286.5809949531551,-66.64754
287.2833993525501,-66.64717
287.98580375194507,-66.6572
288.68820815134006,-66.668335
289.39061255073506,-66.65663
290.09301695013005,-66.64091
290.79542134952504,-66.65756
291.49782574892,-66.66152
292.200230148315,-66.65277
292.90263454770997,-66.64783
293.60503894710496,-66.6705
294.30744334649995,-66.66757
295.00984774589494,-66.65475
295.71225214528994,-66.655754
296.41465654468493,-66.65892
297.1170609440799,-66.651764
297.8194653434749,-66.65503
298.5218697428699,-66.647484
299.22427414226485,-66.66437
299.92667854165984,-66.65999
300.62908294105483,-66.65443
301.3314873404498,-66.6592
302.0338917398448,-66.641525
302.7362961392398,-66.649376
303.4387005386348,-66.64416
304.1411049380298,-66.662315
304.8435093374248,-66.64687
305.5459137368198,-66.66077
306.2483181362148,-66.643295
306.9507225356097,-66.659454
307.6531269350047,-66.65909
308.3555313343997,-66.65453
309.0579357337947,-66.66263
309.7603401331897,-66.65785
310.4627445325847,-66.64348
311.1651489319797,-66.654976
311.86755333137467,-66.6435
312.56995773076966,-66.65975
313.27236213016465,-66.6677
313.97476652955964,-66.64639
314.6771709289546,-66.64939
315.3795753283496,-66.65404
316.08197972774457,-66.66169
316.78438412713956,-66.662704
317.48678852653455,-66.65192
318.18919292592955,-66.652954
318.89159732532454,-66.650856
319.59400172471953,-66.660736
320.2964061241145,-66.65397
320.9988105235095,-66.66616
321.7012149229045,-66.66696
322.40361932229945,-66.64246
323.10602372169444,-66.66278
323.80842812108943,-66.64708
324.5108325204844,-66.64438
325.2132369198794,-66.65241
325.9156413192744,-66.652084
326.6180457186694,-66.64851
327.3204501180644,-66.656944
328.0228545174594,-66.657005
328.7252589168544,-66.64417
329.4276633162494,-66.65761
330.1300677156443,-66.6529
330.8324721150393,-66.65168
331.5348765144343,-66.65509
332.2372809138293,-66.662025
332.9396853132243,-66.64094
333.6420897126193,-66.64804
334.3444941120143,-66.659065
335.04689851140927,-66.64068
335.74930291080426,-66.642815
336.45170731019925,-66.65274
337.15411170959425,-66.65095
337.8565161089892,-66.642456
338.5589205083842,-66.64079
339.26132490777917,-66.65112
339.96372930717416,-66.64474
340.66613370656916,-66.65339
341.36853810596415,-66.648964
342.07094250535914,-66.654015
342.77334690475413,-66.65163
343.4757513041491,-66.66386
344.1781557035441,-66.64609
344.8805601029391,-66.646515
345.58296450233405,-66.658066
346.28536890172904,-66.646484
346.98777330112404,-66.64443
347.69017770051903,-66.65503
348.392582099914,-66.65203
349.094986499309,-66.65643
349.797390898704,-66.65867
350.499795298099,-66.65271
351.202199697494,-66.6476


==> data_S1_A5_s2a.csv <==
Time,ELBO
0.0,-93.46659
0.7184991254806478,-95.62344
1.4369982509612955,-94.053314
2.1554973764419434,-91.87088
2.873996501922591,-91.29966
3.592495627403239,-87.89136
4.310994752883887,-87.900345
5.029493878364534,-87.80396
5.747993003845182,-84.55426
6.46649212932583,-85.341675
7.184991254806478,-82.71301
7.903490380287126,-82.80379
8.621989505767774,-83.29231
9.340488631248421,-82.08217
10.058987756729069,-80.1045
10.777486882209717,-79.74926
11.495986007690364,-80.28677
12.214485133171012,-79.18375
12.93298425865166,-80.23761
13.651483384132309,-78.58061
14.369982509612957,-77.84775
15.088481635093604,-77.98375
15.806980760574252,-76.69466
16.5254798860549,-77.01828
17.243979011535547,-76.62866
17.962478137016195,-75.784966
18.680977262496842,-75.15487
19.39947638797749,-76.1724
20.117975513458138,-75.59238
20.836474638938785,-74.936775
21.554973764419433,-74.7203
22.27347288990008,-74.456696
22.99197201538073,-74.272316
23.710471140861376,-73.509735
24.428970266342024,-73.718506
25.14746939182267,-73.53356
25.86596851730332,-73.61111
26.58446764278397,-72.798904
27.302966768264618,-73.7053
28.021465893745265,-72.531746
28.739965019225913,-73.032646
29.45846414470656,-72.85775
30.17696327018721,-72.202576
30.895462395667856,-71.597435
31.613961521148504,-71.987
32.33246064662915,-72.01681
33.0509597721098,-71.95404
33.76945889759045,-71.76451
34.487958023071094,-71.18476
35.20645714855174,-71.02225
35.92495627403239,-70.88089
36.64345539951304,-70.79036
37.361954524993685,-70.95828
38.08045365047433,-70.42815
38.79895277595498,-70.04556
39.51745190143563,-70.328476
40.235951026916275,-70.25924
40.95445015239692,-70.22848
41.67294927787757,-69.9278
42.39144840335822,-70.17661
43.109947528838866,-70.06208
43.828446654319514,-69.78775
44.54694577980016,-69.47802
45.26544490528081,-69.50812
45.98394403076146,-69.27627
46.702443156242104,-68.96599
47.42094228172275,-69.28551
48.1394414072034,-68.94107
48.85794053268405,-69.02013
49.576439658164695,-68.90103
50.29493878364534,-68.82583
51.01343790912599,-68.83275
51.73193703460664,-68.75738
52.450436160087285,-68.83122
53.16893528556794,-68.74543
53.88743441104859,-68.31553
54.605933536529236,-68.65758
55.32443266200988,-68.501
56.04293178749053,-68.36658
56.76143091297118,-68.25139
57.479930038451826,-68.271904
58.198429163932474,-68.13177
58.91692828941312,-68.160965
59.63542741489377,-68.1301
60.35392654037442,-68.11689
61.072425665855064,-67.98432
61.79092479133571,-68.072815
62.50942391681636,-67.88168
63.22792304229701,-67.78426
63.946422167777655,-67.68772
64.6649212932583,-67.704704
65.38342041873895,-67.78534
66.1019195442196,-67.71392
66.82041866970025,-67.58208
67.5389177951809,-67.57148
68.25741692066154,-67.669914
68.97591604614219,-67.56463
69.69441517162284,-67.62849
70.41291429710348,-67.47443
71.13141342258413,-67.5341
71.84991254806478,-67.46334
72.56841167354543,-67.43051
73.28691079902607,-67.37375
74.00540992450672,-67.4155
74.72390904998737,-67.34872
75.44240817546802,-67.242455
76.16090730094867,-67.2219
76.87940642642931,-67.22955
77.59790555190996,-67.171524
78.31640467739061,-67.336784
79.03490380287126,-67.21958
79.7534029283519,-67.19074
80.47190205383255,-67.18533
81.1904011793132,-67.16391
81.90890030479385,-67.17057
82.6273994302745,-67.11515
83.34589855575514,-67.13227
84.06439768123579,-67.08756
84.78289680671644,-67.04452
85.50139593219708,-67.03977
86.21989505767773,-67.11134
86.93839418315838,-67.10119
87.65689330863903,-67.05965
88.37539243411968,-67.002625
89.09389155960032,-66.98427
89.81239068508097,-67.02077
90.53088981056162,-67.05907
91.24938893604227,-67.01112
91.96788806152291,-67.007645
92.68638718700356,-67.002335
93.40488631248421,-66.98462
94.12338543796486,-66.98235
94.8418845634455,-66.97561
95.56038368892615,-67.001434
96.2788828144068,-66.92007
96.99738193988745,-66.92378
97.7158810653681,-66.966125
98.43438019084874,-66.98597
99.15287931632939,-66.94226
99.87137844181004,-66.97186
100.58987756729069,-66.950455
101.30837669277133,-66.95366
102.02687581825198,-66.96099
102.74537494373263,-66.92255
103.46387406921328,-66.93419
104.18237319469392,-66.94131
104.90087232017457,-66.94247
105.61937144565523,-66.93424
106.33787057113588,-66.95183
107.05636969661653,-66.90067
107.77486882209718,-66.9403
108.49336794757782,-66.94391
109.21186707305847,-66.9259
109.93036619853912,-66.95338
110.64886532401977,-66.93641
111.36736444950041,-66.93395
112.08586357498106,-66.9293
112.80436270046171,-66.900185
113.52286182594236,-66.91478
114.241360951423,-66.91173
114.95986007690365,-66.93684
115.6783592023843,-66.929756
116.39685832786495,-66.93949
117.1153574533456,-66.91462
117.83385657882624,-66.939125
118.55235570430689,-66.92711
119.27085482978754,-66.90379
119.98935395526819,-66.954636
120.70785308074883,-66.8827
121.42635220622948,-66.94202
122.14485133171013,-66.941185
122.86335045719078,-66.967705
123.58184958267142,-66.92097
124.30034870815207,-66.88832
125.01884783363272,-66.94745
125.73734695911337,-66.922
126.45584608459401,-66.906105
127.17434521007466,-66.930046
127.89284433555531,-66.92767
128.61134346103594,-66.901184
129.3298425865166,-66.93589
130.04834171199724,-66.95181
130.7668408374779,-66.93127
131.48533996295853,-66.90553
132.2038390884392,-66.92033
132.92233821391983,-66.943954
133.6408373394005,-66.90115
134.35933646488112,-66.919464
135.0778355903618,-66.913055
135.79633471584242,-66.92572
136.51483384132308,-66.9369
137.23333296680372,-66.93783
137.95183209228438,-66.92832
138.670331217765,-66.91463
139.38883034324567,-66.92515
140.1073294687263,-66.91164
140.82582859420697,-66.94373
141.54432771968763,-66.93754
142.26282684516826,-66.91601
142.98132597064892,-66.91316
143.69982509612956,-66.923416
144.41832422161022,-66.93048
145.13682334709085,-66.93912
145.85532247257152,-66.91255
146.57382159805215,-66.92358
147.2923207235328,-66.935875
148.01081984901344,-66.93244
148.7293189744941,-66.90022
149.44781809997474,-66.94276
150.1663172254554,-66.89761
150.88481635093603,-66.937935
151.6033154764167,-66.92182
152.32181460189733,-66.91933
153.040313727378,-66.90803
153.75881285285863,-66.91796
154.4773119783393,-66.94486
155.19581110381992,-66.9229
155.91431022930058,-66.956245
156.63280935478122,-66.913
157.35130848026188,-66.93165
158.0698076057425,-66.90924
158.78830673122317,-66.94958
159.5068058567038,-66.92933
160.22530498218447,-66.90494
160.9438041076651,-66.916794
161.66230323314576,-66.93043
162.3808023586264,-66.91005
163.09930148410706,-66.91027
163.8178006095877,-66.9121
164.53629973506835,-66.91262
165.254798860549,-66.915634
165.97329798602965,-66.90977
166.69179711151028,-66.9032
167.41029623699094,-66.932434
168.12879536247158,-66.9236
168.84729448795224,-66.93531
169.56579361343287,-66.899994
170.28429273891354,-66.9064
171.00279186439417,-66.91911
171.72129098987483,-66.928535
172.43979011535546,-66.8882
173.15828924083613,-66.94778
173.87678836631676,-66.91236
174.59528749179742,-66.91928
175.31378661727805,-66.94172
176.03228574275872,-66.93028
176.75078486823935,-66.91606
177.46928399372,-66.93174
178.18778311920065,-66.90656
178.9062822446813,-66.93021
179.62478137016194,-66.9317
180.3432804956426,-66.939644
181.06177962112324,-66.93907
181.7802787466039,-66.93287
182.49877787208453,-66.89411
183.2172769975652,-66.89191
183.93577612304583,-66.92
184.6542752485265,-66.9449
185.37277437400712,-66.9168
186.09127349948778,-66.93937
186.80977262496842,-66.91096
187.52827175044908,-66.94579
188.2467708759297,-66.91014
188.96527000141037,-66.90643
189.683769126891,-66.929985
190.40226825237167,-66.90453
191.1207673778523,-66.92129
191.83926650333296,-66.897705
192.5577656288136,-66.91353
193.27626475429426,-66.91652
193.9947638797749,-66.92633
194.71326300525556,-66.92369
195.4317621307362,-66.90702
196.15026125621685,-66.91586
196.86876038169748,-66.93041
197.58725950717815,-66.940155
198.30575863265878,-66.91396
199.02425775813944,-66.92931
199.74275688362007,-66.916824
200.46125600910074,-66.92408
201.17975513458137,-66.90328
201.89825426006203,-66.92978
202.61675338554267,-66.939026
203.33525251102333,-66.92312
204.05375163650396,-66.913376
204.77225076198462,-66.93189
205.49074988746526,-66.898605
206.20924901294592,-66.93592
206.92774813842655,-66.9173
207.6462472639072,-66.936874
208.36474638938785,-66.90664
209.0832455148685,-66.92669
209.80174464034914,-66.92693
210.5202437658298,-66.924065
211.23874289131047,-66.916115
211.9572420167911,-66.899216
212.67574114227176,-66.90851
213.3942402677524,-66.89667
214.11273939323306,-66.93514
214.8312385187137,-66.90415
215.54973764419435,-66.91426
216.26823676967498,-66.93414
216.98673589515565,-66.91233
217.70523502063628,-66.91248
218.42373414611694,-66.90619
219.14223327159758,-66.92563
219.86073239707824,-66.91905
220.57923152255887,-66.921646
221.29773064803953,-66.90008
222.01622977352017,-66.94045
222.73472889900083,-66.88325
223.45322802448146,-66.89105
224.17172714996212,-66.93021
224.89022627544276,-66.90658
225.60872540092342,-66.92112
226.32722452640405,-66.9177
227.0457236518847,-66.91319
227.76422277736535,-66.90206
228.482721902846,-66.93725
229.20122102832664,-66.93971
229.9197201538073,-66.931885
230.63821927928794,-66.93086
231.3567184047686,-66.937195
232.07521753024923,-66.91579
232.7937166557299,-66.92913
233.51221578121053,-66.92787
234.2307149066912,-66.89808
234.94921403217182,-66.9119
235.66771315765249,-66.92159
236.38621228313312,-66.9259
237.10471140861378,-66.92167
237.82321053409441,-66.93499
238.54170965957508,-66.93317
239.2602087850557,-66.95882
239.97870791053637,-66.93219
240.697207036017,-66.90642
241.41570616149767,-66.93379
242.1342052869783,-66.893364
242.85270441245896,-66.91578
243.5712035379396,-66.93279
244.28970266342026,-66.92749
245.0082017889009,-66.927086
245.72670091438155,-66.92691
246.4452000398622,-66.92847
247.16369916534285,-66.89558
247.88219829082348,-66.935074
248.60069741630414,-66.92842
249.31919654178478,-66.931595
250.03769566726544,-66.92118
250.75619479274607,-66.90903
251.47469391822673,-66.91606
252.19319304370737,-66.9404
252.91169216918803,-66.90542
253.63019129466866,-66.95622
254.34869042014932,-66.89565
255.06718954562996,-66.92763
255.78568867111062,-66.90254
256.5041877965913,-66.93449
257.2226869220719,-66.90418
257.94118604755255,-66.92834
258.6596851730332,-66.93297
259.3781842985139,-66.93665
260.0966834239945,-66.905045
260.81518254947514,-66.91258
261.5336816749558,-66.939026
262.25218080043646,-66.895744
262.97067992591707,-66.91347
263.68917905139773,-66.90594
264.4076781768784,-66.91596
265.12617730235905,-66.936676
265.84467642783966,-66.92429
266.5631755533203,-66.93839
267.281674678801,-66.9216
268.00017380428164,-66.938194
268.71867292976225,-66.91114
269.4371720552429,-66.89312
270.1556711807236,-66.89515
270.87417030620423,-66.90525
271.59266943168484,-66.90292
272.3111685571655,-66.91092
273.02966768264616,-66.90214
273.7481668081268,-66.946655
274.46666593360743,-66.90986
275.1851650590881,-66.95044
275.90366418456875,-66.94855
276.6221633100494,-66.90512
277.34066243553,-66.93095
278.0591615610107,-66.96348
278.77766068649134,-66.90633
279.496159811972,-66.906136
280.2146589374526,-66.92646
280.9331580629333,-66.924934
281.65165718841394,-66.91667
282.3701563138946,-66.92152
283.08865543937526,-66.927025
283.80715456485586,-66.9054
284.5256536903365,-66.90364
285.2441528158172,-66.934326
285.96265194129785,-66.911415
286.68115106677845,-66.90953
287.3996501922591,-66.89086
288.1181493177398,-66.9168
288.83664844322044,-66.89378
289.55514756870105,-66.921814
290.2736466941817,-66.934326
290.99214581966237,-66.86935
291.71064494514303,-66.89467
292.42914407062364,-66.92952
293.1476431961043,-66.95187
293.86614232158496,-66.88768
294.5846414470656,-66.91881
295.3031405725462,-66.93629
296.0216396980269,-66.95502
296.74013882350755,-66.90351
297.4586379489882,-66.90047
298.1771370744688,-66.87161
298.8956361999495,-66.947296
299.61413532543014,-66.923515
300.3326344509108,-66.92508
301.0511335763914,-66.92366
301.76963270187207,-66.92593
302.48813182735273,-66.89247
303.2066309528334,-66.946106
303.925130078314,-66.90788
304.64362920379466,-66.91336
305.3621283292753,-66.911156
306.080627454756,-66.923805
306.7991265802366,-66.909134
307.51762570571725,-66.90832
308.2361248311979,-66.942566
308.9546239566786,-66.8883
309.6731230821592,-66.9038
310.39162220763984,-66.91637
311.1101213331205,-66.92923
311.82862045860116,-66.94194
312.54711958408177,-66.928345
313.26561870956243,-66.921196
313.9841178350431,-66.939514
314.70261696052376,-66.94987
315.42111608600436,-66.93025
316.139615211485,-66.94627
316.8581143369657,-66.937325
317.57661346244635,-66.917076
318.29511258792695,-66.870514
319.0136117134076,-66.9017
319.7321108388883,-66.92876
320.45060996436894,-66.93238
321.16910908984954,-66.953125
321.8876082153302,-66.910194
322.60610734081087,-66.90708
323.3246064662915,-66.95285
324.04310559177213,-66.89634
324.7616047172528,-66.918175
325.48010384273346,-66.899704
326.1986029682141,-66.91871
326.9171020936947,-66.918015
327.6356012191754,-66.8923
328.35410034465605,-66.9546
329.0725994701367,-66.917885
329.7910985956173,-66.904366
330.509597721098,-66.92646
331.22809684657864,-66.902214
331.9465959720593,-66.90832
332.6650950975399,-66.94928
333.38359422302057,-66.918
334.1020933485012,-66.91821
334.8205924739819,-66.922874
335.5390915994625,-66.93425
336.25759072494316,-66.931
336.9760898504238,-66.94748
337.6945889759045,-66.93477
338.4130881013851,-66.914825
339.13158722686575,-66.928314
339.8500863523464,-66.92098
340.56858547782707,-66.89528
341.2870846033077,-66.95647
342.00558372878834,-66.90189
342.724082854269,-66.899605
343.44258197974966,-66.93041
344.16108110523027,-66.920906
344.8795802307109,-66.8895
345.5980793561916,-66.913445
346.31657848167225,-66.89783
347.03507760715286,-66.93626
347.7535767326335,-66.89705
348.4720758581142,-66.92872
349.19057498359484,-66.92955
349.90907410907545,-66.92917
350.6275732345561,-66.92987
351.34607236003677,-66.90358
352.06457148551743,-66.926796
352.7830706109981,-66.9472
353.5015697364787,-66.917984
354.22006886195936,-66.919876
354.93856798744,-66.9186
355.6570671129207,-66.91858
356.3755662384013,-66.94284
357.09406536388195,-66.93453
357.8125644893626,-66.93397
358.5310636148433,-66.88418
359.2495627403239,-66.94045


==> data_S2_A5_s2a.csv <==
Time,ELBO
0.0,-98.7658
1.32595227193833,-94.8918
2.65190454387666,-92.44387
3.9778568158149903,-89.94559
5.30380908775332,-89.17948
6.62976135969165,-88.02505
7.955713631629981,-84.08062
9.28166590356831,-84.340385
10.60761817550664,-83.11029
11.933570447444971,-81.44755
13.2595227193833,-79.8723
14.58547499132163,-79.509346
15.911427263259961,-78.65037
17.23737953519829,-78.75477
18.56333180713662,-78.49266
19.88928407907495,-78.19502
21.21523635101328,-76.911125
22.541188622951612,-77.3707
23.867140894889943,-77.36024
25.19309316682827,-74.40952
26.5190454387666,-74.86556
27.84499771070493,-74.769615
29.17094998264326,-74.30488
30.49690225458159,-74.36214
31.822854526519922,-74.02859
33.14880679845825,-73.583466
34.47475907039658,-73.64394
35.800711342334914,-72.90645
37.12666361427324,-73.330795
38.45261588621157,-72.75777
39.7785681581499,-72.49267
41.10452043008823,-71.98422
42.43047270202656,-71.912224
43.75642497396489,-71.99387
45.082377245903224,-71.566795
46.40832951784155,-70.89314
47.734281789779885,-71.130775
49.06023406171821,-70.73879
50.38618633365654,-70.5696
51.71213860559487,-70.208626
53.0380908775332,-70.14538
54.364043149471534,-70.088425
55.68999542140986,-70.02427
57.015947693348195,-69.808304
58.34189996528652,-69.87206
59.66785223722485,-69.763565
60.99380450916318,-69.74231
62.31975678110151,-69.468475
63.645709053039845,-69.059204
64.97166132497817,-69.35854
66.2976135969165,-68.99392
67.62356586885483,-69.10109
68.94951814079316,-69.03125
70.2754704127315,-68.66049
71.60142268466983,-68.59621
72.92737495660815,-68.81869
74.25332722854648,-68.490974
75.57927950048482,-68.36147
76.90523177242314,-68.15349
78.23118404436147,-68.31693
79.5571363162998,-68.1921
80.88308858823814,-68.141014
82.20904086017646,-68.15708
83.53499313211479,-68.051254
84.86094540405313,-67.96053
86.18689767599145,-67.83954
87.51284994792978,-67.76669
88.83880221986811,-67.77435
90.16475449180645,-67.73651
91.49070676374477,-67.690315
92.8166590356831,-67.70448
94.14261130762144,-67.70227
95.46856357955977,-67.60407
96.79451585149809,-67.55925
98.12046812343642,-67.605965
99.44642039537476,-67.54864
100.77237266731308,-67.54525
102.09832493925141,-67.44485
103.42427721118975,-67.318565
104.75022948312808,-67.30205
106.0761817550664,-67.32879
107.40213402700473,-67.42891
108.72808629894307,-67.24978
110.05403857088139,-67.2854
111.37999084281972,-67.18124
112.70594311475806,-67.11569
114.03189538669639,-67.17995
115.35784765863471,-67.131775
116.68379993057304,-67.14287
118.00975220251138,-67.14478
119.3357044744497,-67.09091
120.66165674638803,-67.06335
121.98760901832637,-67.06279
123.3135612902647,-67.02862
124.63951356220302,-67.051926
125.96546583414136,-67.10407
127.29141810607969,-67.024284
128.61737037801802,-66.98679
129.94332264995634,-67.03698
131.26927492189466,-67.03513
132.595227193833,-67.029816
133.92117946577133,-67.0154
135.24713173770965,-67.00632
136.573084009648,-66.949394
137.89903628158632,-66.998146
139.22498855352467,-66.947075
140.550940825463,-66.98177
141.8768930974013,-66.974655
143.20284536933966,-66.952484
144.52879764127798,-66.970604
145.8547499132163,-66.93564
147.18070218515464,-66.900734
148.50665445709296,-66.933975
149.83260672903128,-66.947815
151.15855900096963,-66.961655
152.48451127290795,-66.957504
153.81046354484627,-66.93491
155.13641581678462,-66.901596
156.46236808872294,-66.92935
157.7883203606613,-66.95192
159.1142726325996,-66.94255
160.44022490453793,-66.92187
161.76617717647628,-66.92852
163.0921294484146,-66.92532
164.41808172035292,-66.94083
165.74403399229126,-66.9476
167.06998626422958,-66.92778
168.3959385361679,-66.95448
169.72189080810625,-66.88241
171.04784308004457,-66.919395
172.3737953519829,-66.91894
173.69974762392124,-66.924385
175.02569989585956,-66.91392
176.3516521677979,-66.9388
177.67760443973623,-66.92109
179.00355671167455,-66.945114
180.3295089836129,-66.95788
181.65546125555122,-66.895004
182.98141352748954,-66.90554
184.30736579942788,-66.92434
185.6333180713662,-66.91059
186.95927034330452,-66.92803
188.28522261524287,-66.92289
189.6111748871812,-66.90683
190.93712715911954,-66.9172
192.26307943105786,-66.91178
193.58903170299618,-66.906845
194.91498397493453,-66.95739
196.24093624687285,-66.92943
197.56688851881117,-66.91836
198.89284079074952,-66.95907
200.21879306268784,-66.92504
201.54474533462616,-66.93237
202.8706976065645,-66.91089
204.19664987850283,-66.959274
205.52260215044114,-66.913414
206.8485544223795,-66.91998
208.1745066943178,-66.89387
209.50045896625616,-66.93933
210.82641123819448,-66.939835
212.1523635101328,-66.91915
213.47831578207115,-66.90828
214.80426805400947,-66.93791
216.1302203259478,-66.90816
217.45617259788614,-66.8972
218.78212486982446,-66.91761
220.10807714176278,-66.94527
221.43402941370113,-66.91464
222.75998168563945,-66.89934
224.08593395757777,-66.90854
225.4118862295161,-66.90867
226.73783850145443,-66.90769
228.06379077339278,-66.92469
229.3897430453311,-66.940056
230.71569531726942,-66.94587
232.04164758920777,-66.92189
233.3675998611461,-66.93896
234.6935521330844,-66.91992
236.01950440502276,-66.9147
237.34545667696108,-66.90961
238.6714089488994,-66.934135
239.99736122083775,-66.919975
241.32331349277607,-66.91507
242.6492657647144,-66.91047
243.97521803665273,-66.89811
245.30117030859105,-66.929344
246.6271225805294,-66.909515
247.95307485246772,-66.92563
249.27902712440604,-66.92483
250.6049793963444,-66.91875
251.9309316682827,-66.87044
253.25688394022103,-66.897644
254.58283621215938,-66.91457
255.9087884840977,-66.923546
257.23474075603605,-66.928375
258.56069302797437,-66.94693
259.8866452999127,-66.90994
261.212597571851,-66.94364
262.5385498437893,-66.91061
263.8645021157277,-66.906906
265.190454387666,-66.92934
266.51640665960434,-66.941025
267.84235893154266,-66.89585
269.168311203481,-66.9185
270.4942634754193,-66.93719
271.8202157473577,-66.9366
273.146168019296,-66.92339
274.4721202912343,-66.89742
275.79807256317264,-66.939316
277.12402483511096,-66.89977
278.44997710704934,-66.897644
279.77592937898766,-66.91145
281.101881650926,-66.90532
282.4278339228643,-66.9475
283.7537861948026,-66.91959
285.07973846674093,-66.92849
286.4056907386793,-66.93036
287.73164301061763,-66.922264
289.05759528255595,-66.93128
290.38354755449427,-66.929245
291.7094998264326,-66.900604
293.03545209837097,-66.90102
294.3614043703093,-66.91941
295.6873566422476,-66.92028
297.0133089141859,-66.93237
298.33926118612425,-66.9027
299.66521345806257,-66.92827
300.99116573000094,-66.89501
302.31711800193926,-66.90877
303.6430702738776,-66.929085
304.9690225458159,-66.9256
306.2949748177542,-66.93284
307.62092708969254,-66.91911
308.9468793616309,-66.898285
310.27283163356924,-66.925705
311.59878390550756,-66.93577
312.9247361774459,-66.91158
314.2506884493842,-66.91068
315.5766407213226,-66.944664
316.9025929932609,-66.92798
318.2285452651992,-66.93194
319.55449753713754,-66.892746
320.88044980907586,-66.901924
322.2064020810142,-66.93084
323.53235435295255,-66.91272
324.8583066248909,-66.94406
326.1842588968292,-66.91979
327.5102111687675,-66.92011
328.83616344070583,-66.919266
330.1621157126442,-66.937
331.48806798458253,-66.89362
332.81402025652085,-66.92965
334.13997252845917,-66.92338
335.4659248003975,-66.92199
336.7918770723358,-66.91745
338.1178293442742,-66.9254
339.4437816162125,-66.9311
340.7697338881508,-66.92459
342.09568616008914,-66.96033
343.42163843202746,-66.91457
344.7475907039658,-66.90946
346.07354297590416,-66.91717
347.3994952478425,-66.883835
348.7254475197808,-66.88986
350.0513997917191,-66.93537
351.37735206365744,-66.9007
352.7033043355958,-66.92504
354.02925660753414,-66.90278
355.35520887947246,-66.898285
356.6811611514108,-66.90486
358.0071134233491,-66.93533
359.3330656952874,-66.94325
360.6590179672258,-66.91506
361.9849702391641,-66.92909
363.31092251110243,-66.905846
364.63687478304075,-66.90591
365.9628270549791,-66.91971
367.28877932691745,-66.92458
368.61473159885577,-66.92039
369.9406838707941,-66.912285
371.2666361427324,-66.91689
372.59258841467073,-66.88785
373.91854068660905,-66.95558
375.2444929585474,-66.92532
376.57044523048575,-66.94103
377.89639750242407,-66.89003
379.2223497743624,-66.94303
380.5483020463007,-66.909676
381.8742543182391,-66.89682
383.2002065901774,-66.89352
384.5261588621157,-66.91582
385.85211113405404,-66.90485
387.17806340599236,-66.910736
388.5040156779307,-66.94147
389.82996794986906,-66.91626
391.1559202218074,-66.92764
392.4818724937457,-66.87539
393.807824765684,-66.89967
395.13377703762234,-66.954124
396.45972930956066,-66.91727
397.78568158149903,-66.91161
399.11163385343735,-66.94768
400.4375861253757,-66.93627
401.763538397314,-66.929
403.0894906692523,-66.92969
404.4154429411907,-66.90071
405.741395213129,-66.89541
407.06734748506733,-66.937744
408.39329975700565,-66.936646
409.71925202894397,-66.92107
411.0452043008823,-66.91672
412.37115657282067,-66.92635
413.697108844759,-66.93193
415.0230611166973,-66.89235
416.3490133886356,-66.928276
417.67496566057395,-66.89878
419.0009179325123,-66.88206
420.32687020445064,-66.91497
421.65282247638896,-66.89261
422.9787747483273,-66.91726
424.3047270202656,-66.896965
425.6306792922039,-66.92204
426.9566315641423,-66.93173
428.2825838360806,-66.91066
429.60853610801894,-66.932686
430.93448837995726,-66.89975
432.2604406518956,-66.88908
433.5863929238339,-66.932365
434.9123451957723,-66.95545
436.2382974677106,-66.91344
437.5642497396489,-66.94123
438.89020201158723,-66.95065
440.21615428352555,-66.905235
441.54210655546393,-66.95436
442.86805882740225,-66.91064
444.19401109934057,-66.94829
445.5199633712789,-66.91226
446.8459156432172,-66.93472
448.17186791515553,-66.93007
449.4978201870939,-66.9098
450.8237724590322,-66.911255
452.14972473097055,-66.90736
453.47567700290887,-66.939354
454.8016292748472,-66.901306
456.12758154678556,-66.94039
457.4535338187239,-66.92343
458.7794860906622,-66.928154
460.1054383626005,-66.923676
461.43139063453884,-66.91428
462.75734290647716,-66.90101
464.08329517841554,-66.94562
465.40924745035386,-66.92131
466.7351997222922,-66.91725
468.0611519942305,-66.90834
469.3871042661688,-66.92394
470.71305653810714,-66.923515
472.0390088100455,-66.922516
473.36496108198384,-66.90549
474.69091335392216,-66.91575
476.0168656258605,-66.908936
477.3428178977988,-66.922424
478.6687701697372,-66.920204
479.9947224416755,-66.930695
481.3206747136138,-66.93112
482.64662698555213,-66.94402
483.97257925749045,-66.88609
485.2985315294288,-66.92016
486.62448380136715,-66.9354
487.95043607330547,-66.92729
489.2763883452438,-66.92947
490.6023406171821,-66.91081
491.9282928891204,-66.932106
493.2542451610588,-66.92151
494.5801974329971,-66.90372
495.90614970493544,-66.90066
497.23210197687376,-66.91753
498.5580542488121,-66.91527
499.8840065207504,-66.94346
501.2099587926888,-66.92189
502.5359110646271,-66.89712
503.8618633365654,-66.90983
505.18781560850374,-66.883316
506.51376788044206,-66.919365
507.8397201523804,-66.93138
509.16567242431876,-66.91339
510.4916246962571,-66.90099
511.8175769681954,-66.91682
513.1435292401337,-66.9075
514.4694815120721,-66.941696
515.7954337840104,-66.892
517.1213860559487,-66.90811
518.447338327887,-66.9046
519.7732905998254,-66.93185
521.0992428717637,-66.911545
522.425195143702,-66.92298
523.7511474156404,-66.92326
525.0770996875787,-66.91079
526.403051959517,-66.91861
527.7290042314554,-66.911934
529.0549565033937,-66.92033
530.380908775332,-66.91236
531.7068610472703,-66.91769
533.0328133192087,-66.90895
534.3587655911471,-66.91672
535.6847178630853,-66.92801
537.0106701350237,-66.92232
538.336622406962,-66.91828
539.6625746789003,-66.90923
540.9885269508386,-66.92107
542.314479222777,-66.905624
543.6404314947154,-66.934494
544.9663837666536,-66.94802
546.292336038592,-66.905045
547.6182883105303,-66.90374
548.9442405824686,-66.931175
550.270192854407,-66.88866
551.5961451263453,-66.928
552.9220973982837,-66.90476
554.2480496702219,-66.91075
555.5740019421603,-66.916985
556.8999542140987,-66.88697
558.2259064860369,-66.93419
559.5518587579753,-66.92943
560.8778110299136,-66.91053
562.203763301852,-66.94677
563.5297155737903,-66.91816
564.8556678457286,-66.92606
566.181620117667,-66.91855
567.5075723896052,-66.93253
568.8335246615436,-66.95227
570.1594769334819,-66.90068
571.4854292054202,-66.903244
572.8113814773586,-66.88343
574.1373337492969,-66.902374
575.4632860212353,-66.884575
576.7892382931735,-66.904015
578.1151905651119,-66.93763
579.4411428370503,-66.95313
580.7670951089885,-66.90111
582.0930473809269,-66.93253
583.4189996528652,-66.935455
584.7449519248036,-66.93466
586.0709041967419,-66.93228
587.3968564686802,-66.87301
588.7228087406186,-66.89628
590.0487610125568,-66.93125
591.3747132844952,-66.91334
592.7006655564335,-66.88745
594.0266178283719,-66.92654
595.3525701003102,-66.91756
596.6785223722485,-66.89901
598.0044746441869,-66.900154
599.3304269161251,-66.90623
600.6563791880635,-66.91658
601.9823314600019,-66.903984
603.3082837319402,-66.90917
604.6342360038785,-66.93805
605.9601882758168,-66.92437
607.2861405477552,-66.92177
608.6120928196935,-66.93112
609.9380450916318,-66.94435
611.2639973635702,-66.93421
612.5899496355084,-66.92
613.9159019074468,-66.89561
615.2418541793851,-66.90703
616.5678064513235,-66.90872
617.8937587232618,-66.898735
619.2197109952001,-66.914925
620.5456632671385,-66.91548
621.8716155390767,-66.912544
623.1975678110151,-66.955185
624.5235200829535,-66.900475
625.8494723548918,-66.92747
627.1754246268301,-66.9063
628.5013768987684,-66.90443
629.8273291707068,-66.91177
631.1532814426452,-66.9329
632.4792337145834,-66.92329
633.8051859865218,-66.89133
635.13113825846,-66.93169
636.4570905303984,-66.929695
637.7830428023368,-66.90881
639.1089950742751,-66.93846
640.4349473462134,-66.89766
641.7608996181517,-66.91362
643.0868518900901,-66.91803
644.4128041620284,-66.90903
645.7387564339667,-66.922424
647.0647087059051,-66.92545
648.3906609778434,-66.917656
649.7166132497817,-66.91908
651.04256552172,-66.917015
652.3685177936584,-66.889114
653.6944700655968,-66.92271
655.020422337535,-66.91892
656.3463746094734,-66.925476
657.6723268814117,-66.88494
658.99827915335,-66.93178
660.3242314252884,-66.938774
661.6501836972267,-66.92472
662.9761359691651,-66.923676


==> data_S2_A5_s2s.csv <==
Time,ELBO
0.0,-98.75823
1.2735119585990988,-94.86767
2.5470239171981977,-92.423584
3.8205358757972965,-89.93631
5.094047834396395,-89.17245
6.367559792995494,-88.018234
7.641071751594593,-84.07726
8.914583710193691,-84.33646
10.18809566879279,-83.11298
11.461607627391889,-81.45566
12.735119585990988,-79.87438
14.008631544590086,-79.51791
15.282143503189186,-78.661804
16.555655461788284,-78.76556
17.829167420387382,-78.501686
19.102679378986483,-78.216805
20.37619133758558,-76.93283
21.64970329618468,-77.39286
22.923215254783777,-77.390526
24.19672721338288,-74.42955
25.470239171981977,-74.89564
26.743751130581074,-74.80301
28.017263089180172,-74.34069
29.290775047779274,-74.40145
30.564287006378372,-74.06809
31.83779896497747,-73.62434
33.11131092357657,-73.691185
34.38482288217567,-72.94964
35.658334840774764,-73.38735
36.931846799373865,-72.80523
38.20535875797297,-72.5519
39.47887071657206,-72.044044
40.75238267517116,-71.97585
42.02589463377026,-72.06305
43.29940659236936,-71.634254
44.57291855096846,-70.957466
45.846430509567554,-71.19966
47.119942468166656,-70.82094
48.39345442676576,-70.65235
49.66696638536485,-70.289925
50.94047834396395,-70.22576
52.21399030256305,-70.182396
53.48750226116215,-70.12164
54.76101421976125,-69.90509
56.034526178360345,-69.97937
57.308038136959446,-69.87574
58.58155009555855,-69.867004
59.85506205415764,-69.59028
61.128574012756744,-69.18084
62.40208597135584,-69.48694
63.67559792995494,-69.13227
64.94910988855403,-69.239
66.22262184715314,-69.17262
67.49613380575224,-68.79906
68.76964576435134,-68.73848
70.04315772295044,-68.97228
71.31666968154953,-68.65143
72.59018164014863,-68.51187
73.86369359874773,-68.30399
75.13720555734683,-68.48161
76.41071751594593,-68.35483
77.68422947454502,-68.31124
78.95774143314412,-68.32431
80.23125339174322,-68.22259
81.50476535034232,-68.1465
82.77827730894143,-68.00822
84.05178926754051,-67.923836
85.32530122613962,-67.93843
86.59881318473872,-67.922005
87.87232514333782,-67.86198
89.14583710193692,-67.88478
90.41934906053602,-67.890366
91.69286101913511,-67.77979
92.96637297773421,-67.73983
94.23988493633331,-67.78306
95.51339689493241,-67.73585
96.78690885353151,-67.73618
98.0604208121306,-67.63147
99.3339327707297,-67.47649
100.6074447293288,-67.47821
101.8809566879279,-67.51425
103.15446864652701,-67.62236
104.4279806051261,-67.44496
105.7014925637252,-67.47613
106.9750045223243,-67.37409
108.2485164809234,-67.306564
109.5220284395225,-67.37125
110.7955403981216,-67.34018
112.06905235672069,-67.34333
113.34256431531979,-67.37254
114.61607627391889,-67.28804
115.889588232518,-67.27336
117.1631001911171,-67.285324
118.43661214971618,-67.24049
119.71012410831528,-67.26315
120.98363606691439,-67.33334
122.25714802551349,-67.24547
123.53065998411259,-67.178215
124.80417194271168,-67.265236
126.07768390131078,-67.24377
127.35119585990988,-67.264656
128.62470781850897,-67.220604
129.89821977710807,-67.208145
131.17173173570717,-67.13633
132.44524369430627,-67.21851
133.71875565290537,-67.13826
134.99226761150447,-67.17929
136.26577957010358,-67.17491
137.53929152870268,-67.15681
138.81280348730178,-67.16197
140.08631544590088,-67.11708
141.35982740449995,-67.08935
142.63333936309905,-67.11743
143.90685132169816,-67.1521
145.18036328029726,-67.14212
146.45387523889636,-67.14491
147.72738719749546,-67.11976
149.00089915609456,-67.114235
150.27441111469366,-67.08202
151.54792307329276,-67.151405
152.82143503189187,-67.093475
154.09494699049097,-67.106575
155.36845894909004,-67.07893
156.64197090768914,-67.08901
157.91548286628824,-67.108734
159.18899482488735,-67.11927
160.46250678348645,-67.09423
161.73601874208555,-67.13069
163.00953070068465,-67.05718
164.28304265928375,-67.07698
165.55655461788285,-67.08392
166.83006657648195,-67.07886
168.10357853508103,-67.08118
169.37709049368013,-67.10154
170.65060245227923,-67.09317
171.92411441087833,-67.09948
173.19762636947743,-67.10015
174.47113832807653,-67.07026
175.74465028667564,-67.07199
177.01816224527474,-67.087265
178.29167420387384,-67.0561
179.56518616247294,-67.08752
180.83869812107204,-67.085556
182.11221007967112,-67.08034
183.38572203827022,-67.08761
184.65923399686932,-67.07382
185.93274595546842,-67.05819
187.20625791406752,-67.13177
188.47976987266662,-67.10128
189.75328183126572,-67.08964
191.02679378986483,-67.096504
192.30030574846393,-67.08481
193.57381770706303,-67.07987
194.84732966566213,-67.07671
196.1208416242612,-67.13419
197.3943535828603,-67.09348
198.6678655414594,-67.06639
199.9413775000585,-67.06665
201.2148894586576,-67.09528
202.4884014172567,-67.12151
203.7619133758558,-67.08175
205.0354253344549,-67.0665
206.30893729305402,-67.10847
207.58244925165312,-67.07642
208.8559612102522,-67.06495
210.1294731688513,-67.0661
211.4029851274504,-67.099304
212.6764970860495,-67.073265
213.9500090446486,-67.05597
215.2235210032477,-67.09675
216.4970329618468,-67.07787
217.7705449204459,-67.079994
219.044056879045,-67.07733
220.3175688376441,-67.108696
221.5910807962432,-67.10206
222.86459275484228,-67.091
224.13810471344138,-67.09804
225.41161667204048,-67.098854
226.68512863063958,-67.05096
227.95864058923868,-67.09397
229.23215254783779,-67.091156
230.5056645064369,-67.08931
231.779176465036,-67.08419
233.0526884236351,-67.0556
234.3262003822342,-67.04838
235.59971234083326,-67.07897
236.87322429943237,-67.04802
238.14673625803147,-67.08731
239.42024821663057,-67.09386
240.69376017522967,-67.07076
241.96727213382877,-67.024666
243.24078409242787,-67.04835
244.51429605102697,-67.0513
245.78780800962608,-67.07022
247.06131996822518,-67.081276
248.33483192682428,-67.08426
249.60834388542335,-67.0555
250.88185584402245,-67.1012
252.15536780262156,-67.06783
253.42887976122066,-67.07014
254.70239171981976,-67.07522
255.97590367841886,-67.096405
257.24941563701793,-67.04667
258.52292759561703,-67.08708
259.79643955421614,-67.08541
261.06995151281524,-67.09885
262.34346347141434,-67.08276
263.61697543001344,-67.0859
264.89048738861254,-67.07186
266.16399934721164,-67.08687
267.43751130581074,-67.05611
268.71102326440985,-67.0694
269.98453522300895,-67.07707
271.25804718160805,-67.08862
272.53155914020715,-67.06701
273.80507109880625,-67.08929
275.07858305740535,-67.07791
276.35209501600445,-67.075325
277.62560697460356,-67.09916
278.89911893320266,-67.08872
280.17263089180176,-67.08194
281.44614285040086,-67.06229
282.7196548089999,-67.08895
283.993166767599,-67.087715
285.2666787261981,-67.08035
286.5401906847972,-67.06389
287.8137026433963,-67.091354
289.0872146019954,-67.060875
290.3607265605945,-67.0749
291.6342385191936,-67.10213
292.9077504777927,-67.103
294.1812624363918,-67.079216
295.4547743949909,-67.07879
296.72828635359,-67.06627
298.0017983121891,-67.08937
299.2753102707882,-67.08373
300.5488222293873,-67.06111
301.8223341879864,-67.0953
303.09584614658553,-67.07045
304.36935810518463,-67.06702
305.64287006378373,-67.09578
306.91638202238283,-67.05432
308.18989398098194,-67.06194
309.463405939581,-67.10612
310.7369178981801,-67.04481
312.0104298567792,-67.11222
313.2839418153783,-67.060455
314.5574537739774,-67.07786
315.8309657325765,-67.08497
317.1044776911756,-67.103874
318.3779896497747,-67.061646
319.6515016083738,-67.09256
320.9250135669729,-67.06728
322.198525525572,-67.07819
323.4720374841711,-67.08678
324.7455494427702,-67.085045
326.0190614013693,-67.10636
327.2925733599684,-67.095566
328.5660853185675,-67.10748
329.8395972771666,-67.0614
331.1131092357657,-67.06831
332.3866211943648,-67.077835
333.6601331529639,-67.045876
334.933645111563,-67.05092
336.20715707016205,-67.08709
337.48066902876116,-67.05538
338.75418098736026,-67.09321
340.02769294595936,-67.06637
341.30120490455846,-67.03914
342.57471686315756,-67.0548
343.84822882175666,-67.06418
345.12174078035576,-67.11921
346.39525273895487,-67.063774
347.66876469755397,-67.121796
348.94227665615307,-67.080696
350.21578861475217,-67.067696
351.4893005733513,-67.06887
352.7628125319504,-67.08434
354.0363244905495,-67.07213
355.3098364491486,-67.063385
356.5833484077477,-67.08621
357.8568603663468,-67.03986
359.1303723249459,-67.13829
360.403884283545,-67.06935
361.6773962421441,-67.09809
362.9509082007432,-67.06141
364.22442015934223,-67.09708
365.49793211794133,-67.10475
366.77144407654043,-67.05466
368.04495603513953,-67.031815
369.31846799373864,-67.05892
370.59197995233774,-67.08047
371.86549191093684,-67.06695
373.13900386953594,-67.096825
374.41251582813504,-67.08638
375.68602778673414,-67.07869
376.95953974533325,-67.04595
378.23305170393235,-67.06507
379.50656366253145,-67.11247
380.78007562113055,-67.08609
382.05358757972965,-67.08524
383.32709953832875,-67.10841
384.60061149692785,-67.09007
385.87412345552696,-67.07785
387.14763541412606,-67.08923
388.42114737272516,-67.07079
389.69465933132426,-67.08272
390.9681712899233,-67.10035
392.2416832485224,-67.08891
393.5151952071215,-67.07564
394.7887071657206,-67.05631
396.0622191243197,-67.076225
397.3357310829188,-67.09226
398.6092430415179,-67.0489
399.882755000117,-67.07832
401.1562669587161,-67.056915
402.4297789173152,-67.05077
403.7032908759143,-67.0676
404.9768028345134,-67.05775
406.2503147931125,-67.069626
407.5238267517116,-67.07391
408.7973387103107,-67.08037
410.0708506689098,-67.08616
411.34436262750893,-67.07503
412.61787458610803,-67.06583
413.89138654470713,-67.07466
415.16489850330623,-67.056076
416.43841046190533,-67.09453
417.7119224205044,-67.095726
418.9854343791035,-67.05585
420.2589463377026,-67.08332
421.5324582963017,-67.10875
422.8059702549008,-67.049194
424.0794822134999,-67.09044
425.352994172099,-67.07956
426.6265061306981,-67.09319
427.9000180892972,-67.08314
429.1735300478963,-67.08878
430.4470420064954,-67.07191
431.7205539650945,-67.06061
432.9940659236936,-67.08284
434.2675778822927,-67.05575
435.5410898408918,-67.10117
436.8146017994909,-67.07581
438.08811375809,-67.09281
439.3616257166891,-67.05858
440.6351376752882,-67.083755
441.9086496338873,-67.071144
443.1821615924864,-67.05994
444.45567355108545,-67.040886
445.72918550968456,-67.091675
447.00269746828366,-67.084045
448.27620942688276,-67.08573
449.54972138548186,-67.080925
450.82323334408096,-67.08902
452.09674530268006,-67.06209
453.37025726127916,-67.091934
454.64376921987827,-67.063324
455.91728117847737,-67.067154
457.19079313707647,-67.05352
458.46430509567557,-67.083984
459.7378170542747,-67.057205
461.0113290128738,-67.090416
462.2848409714729,-67.07092
463.558352930072,-67.08001
464.8318648886711,-67.05653
466.1053768472702,-67.04791
467.3788888058693,-67.07034
468.6524007644684,-67.06128
469.9259127230675,-67.08513
471.1994246816665,-67.06206
472.47293664026563,-67.08857
473.74644859886473,-67.05994
475.01996055746383,-67.067764
476.29347251606293,-67.05413
477.56698447466204,-67.06656
478.84049643326114,-67.06819
480.11400839186024,-67.09758
481.38752035045934,-67.075096
482.66103230905844,-67.05961
483.93454426765754,-67.06186
485.20805622625664,-67.03655
486.48156818485575,-67.081154
487.75508014345485,-67.10841
489.02859210205395,-67.05814
490.30210406065305,-67.05448
491.57561601925215,-67.06647
492.84912797785125,-67.070404
494.12263993645035,-67.10027
495.39615189504946,-67.02785
496.66966385364856,-67.058205
497.9431758122476,-67.05401
499.2166877708467,-67.09388
500.4901997294458,-67.05459
501.7637116880449,-67.07771
503.037223646644,-67.08496
504.3107356052431,-67.07297
505.5842475638422,-67.07426
506.8577595224413,-67.06986
508.1312714810404,-67.07536
509.4047834396395,-67.080185
510.6782953982386,-67.06016
511.9518073568377,-67.07108
513.2253193154368,-67.06422
514.4988312740359,-67.085396
515.772343232635,-67.07224
517.0458551912341,-67.07998
518.3193671498332,-67.07226
519.5928791084323,-67.07505
520.8663910670314,-67.07164
522.1399030256305,-67.08944
523.4134149842296,-67.10561
524.6869269428287,-67.06755
525.9604389014278,-67.079796
527.2339508600269,-67.06867
528.507462818626,-67.03189
529.7809747772251,-67.08477
531.0544867358242,-67.057465
532.3279986944233,-67.07284
533.6015106530224,-67.07385
534.8750226116215,-67.03692
536.1485345702206,-67.07883
537.4220465288197,-67.0911
538.6955584874188,-67.05677
539.9690704460179,-67.08951
541.242582404617,-67.06907
542.5160943632161,-67.07962
543.7896063218152,-67.05752
545.0631182804143,-67.091606
546.3366302390134,-67.111725
547.6101421976125,-67.05217
548.8836541562116,-67.05224
550.1571661148107,-67.03994
551.4306780734098,-67.059425
552.7041900320089,-67.0325
553.977701990608,-67.043015
555.2512139492071,-67.079155
556.5247259078062,-67.09182
557.7982378664053,-67.033104
559.0717498250044,-67.08695
560.3452617836035,-67.07609
561.6187737422026,-67.07525
562.8922857008017,-67.0929
564.1657976594008,-66.999504
565.4393096179998,-67.04234
566.7128215765989,-67.07334
567.986333535198,-67.05982
569.2598454937971,-67.04811
570.5333574523962,-67.079094
571.8068694109953,-67.05507
573.0803813695944,-67.03566
574.3538933281935,-67.051704
575.6274052867926,-67.07344
576.9009172453917,-67.05887
578.1744292039908,-67.07572
579.4479411625899,-67.0788
580.721453121189,-67.09314
581.9949650797881,-67.08248
583.2684770383872,-67.08094
584.5419889969863,-67.08685
585.8155009555854,-67.12543
587.0890129141845,-67.09672
588.3625248727836,-67.06983
589.6360368313827,-67.075935
590.9095487899818,-67.09218
592.1830607485809,-67.08692
593.45657270718,-67.06184
594.7300846657791,-67.10111
596.0035966243782,-67.07978
597.2771085829773,-67.06346
598.5506205415764,-67.10427
599.8241325001756,-67.0584
601.0976444587747,-67.08631
602.3711564173738,-67.080444
603.6446683759729,-67.06817
604.918180334572,-67.06064
606.1916922931711,-67.08066
607.4652042517702,-67.06498
608.7387162103693,-67.04422
610.0122281689684,-67.108826
611.2857401275675,-67.082695
612.5592520861666,-67.06803
613.8327640447657,-67.06848
615.1062760033648,-67.07362
616.3797879619639,-67.06663
617.653299920563,-67.0895
618.926811879162,-67.053085
620.2003238377611,-67.08526
621.4738357963602,-67.09042
622.7473477549593,-67.07297
624.0208597135584,-67.06497
625.2943716721575,-67.06453
626.5678836307566,-67.03769
627.8413955893557,-67.08021
629.1149075479548,-67.07776
630.3884195065539,-67.08103
631.661931465153,-67.06636
632.9354434237521,-67.087715
634.2089553823512,-67.09365
635.4824673409503,-67.08744
636.7559792995494,-67.08322


==> data_S5_A20_s2s.csv <==
Time,ELBO
0.0,-102.32467
3.1152975206375477,-98.73895
6.2305950412750954,-98.75271
9.345892561912644,-95.896935
12.461190082550191,-94.13338
15.57648760318774,-92.126396
18.691785123825287,-91.15411
21.807082644462835,-89.62197
24.922380165100382,-89.26707
28.03767768573793,-85.60311
31.15297520637548,-84.027954
34.26827272701303,-85.23431
37.383570247650574,-81.67242
40.49886776828812,-82.04104
43.61416528892567,-81.11458
46.729462809563216,-81.63528
49.844760330200764,-80.62938
52.96005785083831,-79.40433
56.07535537147586,-79.060875
59.19065289211341,-79.30758
62.30595041275096,-78.78831
65.4212479333885,-77.30311
68.53654545402605,-76.83837
71.6518429746636,-76.32639
74.76714049530115,-75.58114
77.8824380159387,-75.786705
80.99773553657624,-75.46618
84.1130330572138,-75.1243
87.22833057785134,-74.727875
90.34362809848889,-75.20777
93.45892561912643,-73.718094
96.57422313976399,-73.831085
99.68952066040153,-73.76936
102.80481818103908,-73.924576
105.92011570167662,-73.57033
109.03541322231418,-72.874985
112.15071074295172,-72.52346
115.26600826358927,-72.67125
118.38130578422683,-71.88879
121.49660330486437,-71.95807
124.61190082550192,-71.91989
127.72719834613946,-71.73512
130.842495866777,-71.705284
133.95779338741457,-71.723206
137.0730909080521,-71.19266
140.18838842868965,-71.04353
143.3036859493272,-70.98655
146.41898346996476,-70.95
149.5342809906023,-70.489204
152.64957851123984,-70.54675
155.7648760318774,-70.095955
158.88017355251495,-70.45945
161.9954710731525,-70.407585
165.11076859379003,-70.11552
168.2260661144276,-69.4907
171.34136363506514,-69.87745
174.45666115570268,-69.75902
177.57195867634022,-69.707924
180.68725619697778,-69.24573
183.80255371761533,-69.1328
186.91785123825287,-69.27608
190.03314875889043,-68.9636
193.14844627952797,-68.90702
196.2637438001655,-68.97626
199.37904132080305,-69.15807
202.49433884144062,-68.73865
205.60963636207816,-68.97949
208.7249338827157,-68.63219
211.84023140335324,-68.57507
214.9555289239908,-68.58521
218.07082644462835,-68.318634
221.1861239652659,-68.56324
224.30142148590343,-68.24183
227.416719006541,-68.28352
230.53201652717854,-68.215256
233.64731404781608,-68.08395
236.76261156845365,-68.11501
239.8779090890912,-67.93897
242.99320660972873,-67.854935
246.10850413036627,-67.915886
249.22380165100384,-67.8002
252.33909917164138,-67.937004
255.45439669227892,-67.8677
258.5696942129165,-67.85083
261.684991733554,-67.7428
264.80028925419157,-67.67982
267.91558677482914,-67.61226
271.03088429546665,-67.68452
274.1461818161042,-67.58421
277.2614793367418,-67.53938
280.3767768573793,-67.52397
283.49207437801687,-67.4226
286.6073718986544,-67.45644
289.72266941929195,-67.4054
292.8379669399295,-67.44187
295.953264460567,-67.43346
299.0685619812046,-67.35033
302.18385950184216,-67.249146
305.2991570224797,-67.28233
308.41445454311724,-67.280525
311.5297520637548,-67.139015
314.6450495843923,-67.17375
317.7603471050299,-67.22306
320.8756446256674,-67.15573
323.990942146305,-67.207634
327.10623966694254,-67.09667
330.22153718758005,-67.098465
333.3368347082176,-67.08845
336.4521322288552,-67.12153
339.5674297494927,-67.10732
342.6827272701303,-67.06413
345.79802479076784,-67.02587
348.91332231140535,-66.92131
352.0286198320429,-67.04088
355.14391735268043,-67.03022
358.259214873318,-66.95959
361.37451239395557,-66.94897
364.4898099145931,-66.98295
367.60510743523065,-66.98192
370.7204049558682,-66.93474
373.83570247650573,-66.942276
376.9509999971433,-66.90859
380.06629751778087,-66.920425
383.1815950384184,-66.9135
386.29689255905595,-66.940285
389.41219007969346,-66.9457
392.527487600331,-66.9142
395.6427851209686,-66.88799
398.7580826416061,-66.88493
401.8733801622437,-66.91262
404.98867768288125,-66.89569
408.10397520351876,-66.88043
411.2192727241563,-66.85741
414.33457024479384,-66.89377
417.4498677654314,-66.87189
420.565165286069,-66.8538
423.6804628067065,-66.824646
426.79576032734406,-66.84446
429.9110578479816,-66.82347
433.02635536861914,-66.85071
436.1416528892567,-66.82607
439.2569504098943,-66.83569
442.3722479305318,-66.84153
445.48754545116935,-66.828316
448.60284297180687,-66.85366
451.71814049244443,-66.835075
454.833438013082,-66.818954
457.9487355337195,-66.82475
461.0640330543571,-66.824356
464.17933057499465,-66.85156
467.29462809563216,-66.83351
470.40992561626973,-66.82176
473.5252231369073,-66.812584
476.6405206575448,-66.81435
479.7558181781824,-66.78443
482.8711156988199,-66.78592
485.98641321945746,-66.80968
489.10171074009503,-66.81017
492.21700826073254,-66.79365
495.3323057813701,-66.804214
498.4476033020077,-66.80658
501.5629008226452,-66.80266
504.67819834328276,-66.802086
507.7934958639203,-66.81869
510.90879338455784,-66.8292
514.0240909051954,-66.790764
517.139388425833,-66.81197
520.2546859464705,-66.79397
523.369983467108,-66.804474
526.4852809877456,-66.78782
529.6005785083831,-66.79246
532.7158760290207,-66.794334
535.8311735496583,-66.80522
538.9464710702957,-66.80804
542.0617685909333,-66.816284
545.1770661115709,-66.80542
548.2923636322084,-66.79164
551.407661152846,-66.79031
554.5229586734836,-66.8053
557.638256194121,-66.82243
560.7535537147586,-66.789925
563.8688512353962,-66.816536
566.9841487560337,-66.80548
570.0994462766713,-66.806305
573.2147437973088,-66.79663
576.3300413179463,-66.806404
579.4453388385839,-66.82293
582.5606363592215,-66.79621
585.675933879859,-66.81595
588.7912314004966,-66.765396
591.906528921134,-66.82814
595.0218264417716,-66.81572
598.1371239624092,-66.79663
601.2524214830468,-66.798096
604.3677190036843,-66.790535
607.4830165243218,-66.8023
610.5983140449594,-66.77475
613.7136115655969,-66.7671
616.8289090862345,-66.80379
619.9442066068721,-66.79225
623.0595041275096,-66.80656
626.1748016481471,-66.78992
629.2900991687846,-66.81318
632.4053966894222,-66.80325
635.5206942100598,-66.81279
638.6359917306974,-66.79637
641.7512892513348,-66.80525
644.8665867719724,-66.79839
647.98188429261,-66.80266
651.0971818132475,-66.80058
654.2124793338851,-66.79947
657.3277768545227,-66.84003
660.4430743751601,-66.8094
663.5583718957977,-66.79349
666.6736694164352,-66.79916
669.7889669370728,-66.822395
672.9042644577104,-66.81091
676.0195619783478,-66.788345
679.1348594989854,-66.81228
682.250157019623,-66.80403
685.3654545402605,-66.8026
688.4807520608981,-66.80177
691.5960495815357,-66.77105
694.7113471021731,-66.80013
697.8266446228107,-66.78848
700.9419421434483,-66.81022
704.0572396640858,-66.81832
707.1725371847234,-66.810234
710.2878347053609,-66.80868
713.4031322259984,-66.78108
716.518429746636,-66.80476
719.6337272672736,-66.794525
722.7490247879111,-66.81269
725.8643223085487,-66.803246
728.9796198291862,-66.78715
732.0949173498237,-66.79399
735.2102148704613,-66.78653
738.3255123910989,-66.8032
741.4408099117364,-66.783066
744.5561074323739,-66.78768
747.6714049530115,-66.803406
750.786702473649,-66.81804
753.9019999942866,-66.78063
757.0172975149242,-66.80123
760.1325950355617,-66.79589
763.2478925561992,-66.809616
766.3631900768368,-66.77316
769.4784875974743,-66.790115
772.5937851181119,-66.807396
775.7090826387495,-66.74678
778.8243801593869,-66.80506
781.9396776800245,-66.78225
785.054975200662,-66.77517
788.1702727212996,-66.81181
791.2855702419372,-66.789276
794.4008677625746,-66.797516
797.5161652832122,-66.80639
800.6314628038498,-66.78713
803.7467603244874,-66.79195
806.8620578451249,-66.779236
809.9773553657625,-66.78548
813.0926528864,-66.78136
816.2079504070375,-66.78632
819.3232479276751,-66.78065
822.4385454483127,-66.804726
825.5538429689502,-66.792786
828.6691404895877,-66.8196
831.7844380102252,-66.80546
834.8997355308628,-66.7935
838.0150330515004,-66.78565
841.130330572138,-66.766396
844.2456280927755,-66.81351
847.360925613413,-66.790375
850.4762231340505,-66.80414
853.5915206546881,-66.80063
856.7068181753257,-66.79454
859.8221156959632,-66.77514
862.9374132166007,-66.7948
866.0527107372383,-66.8254
869.1680082578758,-66.81544
872.2833057785134,-66.76886
875.398603299151,-66.77055
878.5139008197885,-66.80752
881.629198340426,-66.782196
884.7444958610636,-66.79757
887.8597933817011,-66.801414
890.9750909023387,-66.80467
894.0903884229763,-66.79909
897.2056859436137,-66.771034
900.3209834642513,-66.78468
903.4362809848889,-66.80098
906.5515785055264,-66.79477
909.666876026164,-66.788025
912.7821735468016,-66.79393
915.897471067439,-66.788994
919.0127685880766,-66.78133
922.1280661087142,-66.790794
925.2433636293517,-66.79903
928.3586611499893,-66.801125
931.4739586706268,-66.80822
934.5892561912643,-66.80521
937.7045537119019,-66.782776
940.8198512325395,-66.76507
943.935148753177,-66.75641
947.0504462738146,-66.79155
950.165743794452,-66.79861
953.2810413150896,-66.80377
956.3963388357272,-66.793655
959.5116363563648,-66.80982
962.6269338770023,-66.78452
965.7422313976398,-66.775444
968.8575289182774,-66.77838
971.9728264389149,-66.7833
975.0881239595525,-66.79209
978.2034214801901,-66.790634
981.3187190008276,-66.79573
984.4340165214651,-66.775925
987.5493140421027,-66.80343
990.6646115627402,-66.80745
993.7799090833778,-66.82628
996.8952066040154,-66.811844
1000.0105041246528,-66.795815
1003.1258016452904,-66.79811
1006.241099165928,-66.799736
1009.3563966865655,-66.7949
1012.4716942072031,-66.78685
1015.5869917278407,-66.79465
1018.7022892484781,-66.79336
1021.8175867691157,-66.76598
1024.9328842897532,-66.78144
1028.0481818103908,-66.79058
1031.1634793310284,-66.764206
1034.278776851666,-66.79066
1037.3940743723035,-66.80331
1040.509371892941,-66.80602
1043.6246694135784,-66.797295
1046.739966934216,-66.786476
1049.8552644548536,-66.7765
1052.9705619754911,-66.802414
1056.0858594961287,-66.77495
1059.2011570167663,-66.772224
1062.3164545374038,-66.79942
1065.4317520580414,-66.79465
1068.547049578679,-66.79225
1071.6623470993165,-66.79142
1074.7776446199541,-66.78749
1077.8929421405915,-66.78215
1081.008239661229,-66.78595
1084.1235371818666,-66.78415
1087.2388347025042,-66.783104
1090.3541322231417,-66.794395
1093.4694297437793,-66.791405
1096.5847272644169,-66.7965
1099.7000247850544,-66.78433
1102.815322305692,-66.814186
1105.9306198263296,-66.80552
1109.0459173469671,-66.798775
1112.1612148676045,-66.796524
1115.276512388242,-66.77107
1118.3918099088796,-66.77932
1121.5071074295172,-66.792046
1124.6224049501548,-66.79689
1127.7377024707923,-66.79828
1130.85299999143,-66.76954
1133.9682975120675,-66.773315
1137.083595032705,-66.79352
1140.1988925533426,-66.77072
1143.3141900739802,-66.79419
1146.4294875946175,-66.80435
1149.544785115255,-66.798134
1152.6600826358926,-66.7923
1155.7753801565302,-66.77666
1158.8906776771678,-66.78037
1162.0059751978054,-66.77092
1165.121272718443,-66.78385
1168.2365702390805,-66.77202
1171.351867759718,-66.77815
1174.4671652803556,-66.79356
1177.5824628009932,-66.79988
1180.6977603216305,-66.78783
1183.813057842268,-66.80296
1186.9283553629057,-66.78375
1190.0436528835432,-66.80072
1193.1589504041808,-66.79841
1196.2742479248184,-66.77416
1199.389545445456,-66.80124
1202.5048429660935,-66.79628
1205.620140486731,-66.803635
1208.7354380073687,-66.792244
1211.8507355280062,-66.78933
1214.9660330486436,-66.79357
1218.0813305692811,-66.788376
1221.1966280899187,-66.80935
1224.3119256105563,-66.802376
1227.4272231311938,-66.78733
1230.5425206518314,-66.7953
1233.657818172469,-66.79263
1236.7731156931065,-66.77476
1239.8884132137441,-66.796135
1243.0037107343817,-66.77036
1246.1190082550193,-66.78489
1249.2343057756566,-66.78986
1252.3496032962942,-66.79251
1255.4649008169317,-66.78417
1258.5801983375693,-66.7767
1261.6954958582069,-66.79193
1264.8107933788444,-66.793594
1267.926090899482,-66.79289
1271.0413884201196,-66.80016
1274.1566859407571,-66.775894
1277.2719834613947,-66.76585
1280.3872809820323,-66.77378
1283.5025785026696,-66.80307
1286.6178760233072,-66.78204
1289.7331735439448,-66.76586
1292.8484710645823,-66.785934
1295.96376858522,-66.798454
1299.0790661058575,-66.80578
1302.194363626495,-66.76433
1305.3096611471326,-66.804565
1308.4249586677702,-66.78426
1311.5402561884077,-66.804535
1314.6555537090453,-66.79939
1317.7708512296826,-66.80698
1320.8861487503202,-66.77536
1324.0014462709578,-66.77796
1327.1167437915954,-66.79701
1330.232041312233,-66.782936
1333.3473388328705,-66.78212
1336.462636353508,-66.79456
1339.5779338741456,-66.82673
1342.6932313947832,-66.7777
1345.8085289154208,-66.79173
1348.9238264360583,-66.80155
1352.0391239566957,-66.77085
1355.1544214773332,-66.775635
1358.2697189979708,-66.79249
1361.3850165186084,-66.806305
1364.500314039246,-66.79919
1367.6156115598835,-66.81522
1370.730909080521,-66.820465
1373.8462066011587,-66.79816
1376.9615041217962,-66.78899
1380.0768016424338,-66.79934
1383.1920991630714,-66.79348
1386.3073966837087,-66.78893
1389.4226942043463,-66.78349
1392.5379917249838,-66.78234
1395.6532892456214,-66.79826
1398.768586766259,-66.77409
1401.8838842868965,-66.78637
1404.9991818075341,-66.80286
1408.1144793281717,-66.774994
1411.2297768488093,-66.77922
1414.3450743694468,-66.81129
1417.4603718900844,-66.798065
1420.5756694107217,-66.79153
1423.6909669313593,-66.789215
1426.8062644519969,-66.80527
1429.9215619726344,-66.792366
1433.036859493272,-66.78338
1436.1521570139096,-66.77567
1439.2674545345471,-66.793686
1442.3827520551847,-66.78326
1445.4980495758223,-66.79692
1448.6133470964598,-66.7988
1451.7286446170974,-66.784874
1454.8439421377348,-66.77714
1457.9592396583723,-66.774506
1461.07453717901,-66.813774
1464.1898346996475,-66.786
1467.305132220285,-66.794556
1470.4204297409226,-66.80066
1473.5357272615602,-66.793625
1476.6510247821977,-66.789024
1479.7663223028353,-66.79288
1482.8816198234729,-66.80714
1485.9969173441104,-66.798615
1489.1122148647478,-66.77306
1492.2275123853854,-66.793724
1495.342809906023,-66.78902
1498.4581074266605,-66.79986
1501.573404947298,-66.7713
1504.6887024679356,-66.798996
1507.8039999885732,-66.80852
1510.9192975092108,-66.78661
1514.0345950298483,-66.79153
1517.149892550486,-66.782684
1520.2651900711235,-66.78099
1523.3804875917608,-66.794235
1526.4957851123984,-66.80009
1529.611082633036,-66.78759
1532.7263801536735,-66.799484
1535.841677674311,-66.78704
1538.9569751949487,-66.78461
1542.0722727155862,-66.7894
1545.1875702362238,-66.791626
1548.3028677568614,-66.79268
1551.418165277499,-66.81571
1554.5334627981363,-66.80901
1557.6487603187738,-66.78039


==> data_S5_A5_a2a.csv <==
Time,ELBO
0.0,-93.2229
3.0722012147903457,-92.58054
6.144402429580691,-89.419075
9.216603644371038,-86.36569
12.288804859161383,-85.013756
15.361006073951728,-83.5029
18.433207288742075,-81.93578
21.50540850353242,-79.592514
24.577609718322766,-78.77804
27.649810933113113,-77.93381
30.722012147903456,-76.69789
33.7942133626938,-76.34895
36.86641457748415,-75.4455
39.9386157922745,-75.74839
43.01081700706484,-74.89921
46.083018221855184,-74.09636
49.15521943664553,-73.36705
52.22742065143588,-73.11505
55.299621866226225,-72.91654
58.371823081016565,-72.53204
61.44402429580691,-71.9308
64.51622551059727,-72.12967
67.5884267253876,-71.27051
70.66062794017795,-71.472824
73.7328291549683,-70.6699
76.80503036975864,-70.90409
79.877231584549,-70.56755
82.94943279933933,-70.138985
86.02163401412967,-69.8802
89.09383522892003,-70.10146
92.16603644371037,-69.36628
95.23823765850072,-69.622604
98.31043887329106,-69.74559
101.3826400880814,-69.42615
104.45484130287176,-69.395256
107.5270425176621,-68.85736
110.59924373245245,-68.96353
113.67144494724279,-68.65238
116.74364616203313,-68.35786
119.81584737682348,-68.37263
122.88804859161382,-68.32854
125.96024980640418,-68.30773
129.03245102119453,-68.275734
132.10465223598487,-68.072876
135.1768534507752,-67.965
138.24905466556555,-67.95826
141.3212558803559,-67.94076
144.39345709514626,-67.91497
147.4656583099366,-67.724014
150.53785952472694,-67.59884
153.61006073951728,-67.615875
156.68226195430762,-67.65673
159.754463169098,-67.653305
162.82666438388833,-67.64942
165.89886559867867,-67.43837
168.971066813469,-67.52221
172.04326802825935,-67.42824
175.11546924304972,-67.38475
178.18767045784006,-67.28274
181.2598716726304,-67.23414
184.33207288742074,-67.195244
187.40427410221108,-67.246796
190.47647531700144,-67.1474
193.54867653179178,-67.14996
196.62087774658212,-67.15277
199.69307896137246,-67.1438
202.7652801761628,-67.16838
205.83748139095317,-67.08043
208.9096826057435,-67.002075
211.98188382053385,-67.03326
215.0540850353242,-66.99311
218.12628625011453,-67.04341
221.1984874649049,-66.99446
224.27068867969524,-66.96211
227.34288989448558,-66.990715
230.41509110927592,-66.99016
233.48729232406626,-66.999565
236.55949353885663,-66.98639
239.63169475364697,-66.9697
242.7038959684373,-67.00119
245.77609718322765,-66.93182
248.848298398018,-66.964035
251.92049961280836,-66.98103
254.9927008275987,-66.9473
258.06490204238906,-66.96945
261.1371032571794,-66.93042
264.20930447196974,-66.91247
267.28150568676006,-66.92338
270.3537069015504,-66.92257
273.4259081163408,-66.93073
276.4981093311311,-66.936195
279.5703105459215,-66.93765
282.6425117607118,-66.95258
285.71471297550215,-66.95184
288.7869141902925,-66.93012
291.85911540508283,-66.94602
294.9313166198732,-66.92309
298.0035178346635,-66.941475
301.0757190494539,-66.927635
304.14792026424425,-66.93165
307.22012147903456,-66.90307
310.29232269382493,-66.924385
313.36452390861524,-66.917915
316.4367251234056,-66.918175
319.508926338196,-66.90432
322.5811275529863,-66.9437
325.65332876777666,-66.9331
328.72552998256697,-66.924545
331.79773119735734,-66.91796
334.8699324121477,-66.9071
337.942133626938,-66.90512
341.0143348417284,-66.87935
344.0865360565187,-66.90484
347.15873727130906,-66.91875
350.23093848609943,-66.927216
353.30313970088974,-66.945435
356.3753409156801,-66.92091
359.4475421304704,-66.919685
362.5197433452608,-66.93545
365.59194456005116,-66.92898
368.6641457748415,-66.9244
371.73634698963184,-66.902115
374.80854820442215,-66.93744
377.8807494192125,-66.92583
380.9529506340029,-66.91342
384.0251518487932,-66.89693
387.09735306358357,-66.94482
390.1695542783739,-66.92198
393.24175549316425,-66.92638
396.3139567079546,-66.91439
399.3861579227449,-66.9056
402.4583591375353,-66.9107
405.5305603523256,-66.93933
408.602761567116,-66.93281
411.67496278190634,-66.93666
414.74716399669666,-66.90567
417.819365211487,-66.90888
420.89156642627734,-66.90955
423.9637676410677,-66.92539
427.0359688558581,-66.9217
430.1081700706484,-66.90883
433.18037128543875,-66.92437
436.25257250022906,-66.94662
439.32477371501943,-66.924126
442.3969749298098,-66.936584
445.4691761446001,-66.92736
448.5413773593905,-66.921814
451.6135785741808,-66.89651
454.68577978897116,-66.92404
457.75798100376153,-66.88844
460.83018221855184,-66.90277
463.9023834333422,-66.9104
466.9745846481325,-66.92108
470.0467858629229,-66.91721
473.11898707771326,-66.913345
476.19118829250357,-66.88806
479.26338950729394,-66.91797
482.33559072208425,-66.92756
485.4077919368746,-66.88218
488.479993151665,-66.89789
491.5521943664553,-66.895226
494.62439558124566,-66.90881
497.696596796036,-66.900406
500.76879801082634,-66.91937
503.8409992256167,-66.953545
506.913200440407,-66.89128
509.9854016551974,-66.93687
513.0576028699877,-66.91119
516.1298040847781,-66.93363
519.2020052995684,-66.908905
522.2742065143588,-66.923096
525.3464077291491,-66.926544
528.4186089439395,-66.90726
531.4908101587298,-66.936714
534.5630113735201,-66.91546
537.6352125883105,-66.89297
540.7074138031008,-66.908424
543.7796150178912,-66.92582
546.8518162326816,-66.925
549.9240174474719,-66.931114
552.9962186622622,-66.90937
556.0684198770525,-66.91951
559.140621091843,-66.90757
562.2128223066333,-66.95154
565.2850235214236,-66.92228
568.357224736214,-66.927986
571.4294259510043,-66.93395
574.5016271657946,-66.90181
577.573828380585,-66.92972
580.6460295953754,-66.887886
583.7182308101657,-66.927315
586.790432024956,-66.92285
589.8626332397464,-66.926025
592.9348344545367,-66.93781
596.007035669327,-66.92735
599.0792368841174,-66.945206
602.1514380989078,-66.916214
605.2236393136981,-66.929596
608.2958405284885,-66.91996
611.3680417432788,-66.898964
614.4402429580691,-66.93561
617.5124441728594,-66.90976
620.5846453876499,-66.912155
623.6568466024402,-66.9114
626.7290478172305,-66.93358
629.8012490320209,-66.89975
632.8734502468112,-66.92423
635.9456514616015,-66.92828
639.017852676392,-66.93465
642.0900538911823,-66.90844
645.1622551059726,-66.93931
648.2344563207629,-66.91453
651.3066575355533,-66.90924
654.3788587503436,-66.91313
657.4510599651339,-66.897736
660.5232611799244,-66.94839
663.5954623947147,-66.9363
666.667663609505,-66.906944
669.7398648242954,-66.92263
672.8120660390857,-66.94349
675.884267253876,-66.93478
678.9564684686663,-66.90568
682.0286696834568,-66.92383
685.1008708982471,-66.933304
688.1730721130374,-66.93027
691.2452733278278,-66.936615
694.3174745426181,-66.92872
697.3896757574084,-66.95258
700.4618769721989,-66.91176
703.5340781869892,-66.904945
706.6062794017795,-66.9261
709.6784806165698,-66.9231
712.7506818313602,-66.948166
715.8228830461505,-66.926834
718.8950842609408,-66.91111
721.9672854757313,-66.91945
725.0394866905216,-66.92469
728.1116879053119,-66.91398
731.1838891201023,-66.90475
734.2560903348926,-66.87978
737.328291549683,-66.91018
740.4004927644733,-66.91487
743.4726939792637,-66.94008
746.544895194054,-66.91469
749.6170964088443,-66.93759
752.6892976236347,-66.95232
755.761498838425,-66.92806
758.8337000532154,-66.91431
761.9059012680058,-66.936
764.9781024827961,-66.87365
768.0503036975864,-66.91458
771.1225049123767,-66.89273
774.1947061271671,-66.909904
777.2669073419574,-66.92002
780.3391085567478,-66.92839
783.4113097715382,-66.93409
786.4835109863285,-66.9448
789.5557122011188,-66.929535
792.6279134159092,-66.92315
795.7001146306995,-66.93157
798.7723158454899,-66.880516
801.8445170602802,-66.90505
804.9167182750706,-66.93181
807.9889194898609,-66.91264
811.0611207046512,-66.90867
814.1333219194416,-66.942406
817.205523134232,-66.93056
820.2777243490223,-66.93899
823.3499255638127,-66.910255
826.422126778603,-66.894936
829.4943279933933,-66.90124
832.5665292081836,-66.93973
835.638730422974,-66.92294
838.7109316377644,-66.939514
841.7831328525547,-66.92776
844.8553340673451,-66.93729
847.9275352821354,-66.92382
850.9997364969257,-66.90797
854.0719377117161,-66.91555
857.1441389265065,-66.93972
860.2163401412968,-66.91106
863.2885413560871,-66.90828
866.3607425708775,-66.91017
869.4329437856678,-66.91539
872.5051450004581,-66.898705
875.5773462152486,-66.90357
878.6495474300389,-66.92632
881.7217486448292,-66.89717
884.7939498596196,-66.905365
887.8661510744099,-66.91399
890.9383522892002,-66.95744
894.0105535039905,-66.945274
897.082754718781,-66.918945
900.1549559335713,-66.92637
903.2271571483616,-66.90742
906.299358363152,-66.89033
909.3715595779423,-66.93322
912.4437607927326,-66.93303
915.5159620075231,-66.935486
918.5881632223134,-66.912186
921.6603644371037,-66.936935
924.732565651894,-66.92223
927.8047668666844,-66.91014
930.8769680814747,-66.923225
933.949169296265,-66.91473
937.0213705110555,-66.94301
940.0935717258458,-66.93178
943.1657729406361,-66.93381
946.2379741554265,-66.91641
949.3101753702168,-66.936005
952.3823765850071,-66.88059
955.4545777997976,-66.90998
958.5267790145879,-66.93937
961.5989802293782,-66.914955
964.6711814441685,-66.93842
967.7433826589589,-66.916626
970.8155838737492,-66.88796
973.8877850885395,-66.90008
976.95998630333,-66.90448
980.0321875181203,-66.93699
983.1043887329106,-66.94008
986.176589947701,-66.93164
989.2487911624913,-66.906
992.3209923772816,-66.93954
995.393193592072,-66.92352
998.4653948068624,-66.93026
1001.5375960216527,-66.90535
1004.609797236443,-66.91931
1007.6819984512334,-66.899124
1010.7541996660237,-66.926216
1013.826400880814,-66.93081
1016.8986020956045,-66.893265
1019.9708033103948,-66.90711
1023.0430045251851,-66.90625
1026.1152057399754,-66.933815
1029.1874069547657,-66.93463
1032.2596081695563,-66.927826
1035.3318093843466,-66.92967
1038.4040105991369,-66.92911
1041.4762118139272,-66.92075
1044.5484130287175,-66.93212
1047.6206142435078,-66.91349
1050.6928154582981,-66.92488
1053.7650166730887,-66.92019
1056.837217887879,-66.90176
1059.9094191026693,-66.925095
1062.9816203174596,-66.933174
1066.05382153225,-66.93333
1069.1260227470402,-66.92395
1072.1982239618305,-66.91753
1075.270425176621,-66.9325
1078.3426263914114,-66.93349
1081.4148276062017,-66.900055
1084.487028820992,-66.92998
1087.5592300357823,-66.94263
1090.6314312505726,-66.94533
1093.7036324653632,-66.93318
1096.7758336801535,-66.91253
1099.8480348949438,-66.90842
1102.920236109734,-66.88277
1105.9924373245244,-66.90489
1109.0646385393147,-66.94371
1112.136839754105,-66.9437
1115.2090409688956,-66.924355
1118.281242183686,-66.90169
1121.3534433984762,-66.9187
1124.4256446132665,-66.97277
1127.4978458280568,-66.91272
1130.5700470428471,-66.93095
1133.6422482576374,-66.93886
1136.714449472428,-66.87903
1139.7866506872183,-66.909584
1142.8588519020086,-66.91237
1145.931053116799,-66.92114
1149.0032543315892,-66.927124
1152.0754555463795,-66.92506
1155.14765676117,-66.89019
1158.2198579759604,-66.93989
1161.2920591907507,-66.92455
1164.364260405541,-66.91135
1167.4364616203313,-66.9058
1170.5086628351216,-66.895966
1173.580864049912,-66.92409
1176.6530652647025,-66.928185
1179.7252664794928,-66.92639
1182.7974676942831,-66.92662
1185.8696689090734,-66.94656
1188.9418701238637,-66.93552
1192.014071338654,-66.92353
1195.0862725534444,-66.93759
1198.158473768235,-66.950836
1201.2306749830252,-66.93108
1204.3028761978155,-66.92912
1207.3750774126058,-66.91978
1210.4472786273961,-66.89334
1213.5194798421865,-66.928955
1216.591681056977,-66.916466
1219.6638822717673,-66.940216
1222.7360834865576,-66.905556
1225.808284701348,-66.89498
1228.8804859161382,-66.92884
1231.9526871309286,-66.88915
1235.0248883457189,-66.92537
1238.0970895605094,-66.90591
1241.1692907752997,-66.92705
1244.24149199009,-66.90936
1247.3136932048803,-66.901665
1250.3858944196706,-66.91693
1253.458095634461,-66.89658
1256.5302968492513,-66.91911
1259.6024980640418,-66.90611
1262.6746992788321,-66.90214
1265.7469004936224,-66.905266
1268.8191017084127,-66.90947
1271.891302923203,-66.91287
1274.9635041379934,-66.89383
1278.035705352784,-66.902336
1281.1079065675742,-66.9105
1284.1801077823645,-66.906555
1287.2523089971548,-66.907135
1290.3245102119452,-66.92561
1293.3967114267355,-66.91175
1296.4689126415258,-66.90574
1299.5411138563163,-66.915
1302.6133150711066,-66.879974
1305.685516285897,-66.94489
1308.7577175006872,-66.91327
1311.8299187154776,-66.87994
1314.9021199302679,-66.932724
1317.9743211450582,-66.91682
1321.0465223598487,-66.94682
1324.118723574639,-66.90313
1327.1909247894293,-66.93341
1330.2631260042197,-66.9233
1333.33532721901,-66.916824
1336.4075284338003,-66.92012
1339.4797296485908,-66.98594
1342.5519308633811,-66.8908
1345.6241320781714,-66.92703
1348.6963332929618,-66.93786
1351.768534507752,-66.91851
1354.8407357225424,-66.91122
1357.9129369373327,-66.92013
1360.9851381521232,-66.91159
1364.0573393669135,-66.92248
1367.1295405817038,-66.91475
1370.2017417964942,-66.915115
1373.2739430112845,-66.91348
1376.3461442260748,-66.924904
1379.418345440865,-66.90943
1382.4905466556556,-66.9213
1385.562747870446,-66.93467
1388.6349490852363,-66.9066
1391.7071503000266,-66.88397
1394.7793515148169,-66.925095
1397.8515527296072,-66.88788
1400.9237539443977,-66.91496
1403.995955159188,-66.93449
1407.0681563739784,-66.91413
1410.1403575887687,-66.92007
1413.212558803559,-66.912964
1416.2847600183493,-66.929474
1419.3569612331396,-66.91114
1422.4291624479301,-66.915596
1425.5013636627205,-66.93866
1428.5735648775108,-66.922874
1431.645766092301,-66.92306
1434.7179673070914,-66.92494
1437.7901685218817,-66.90601
1440.8623697366722,-66.9135
1443.9345709514625,-66.90266
1447.0067721662529,-66.90364
1450.0789733810432,-66.91394
1453.1511745958335,-66.969086
1456.2233758106238,-66.90245
1459.295577025414,-66.9209
1462.3677782402046,-66.91385
1465.439979454995,-66.91762
1468.5121806697853,-66.90985
1471.5843818845756,-66.92548
1474.656583099366,-66.92947
1477.7287843141562,-66.95185
1480.8009855289465,-66.89211
1483.873186743737,-66.9052
1486.9453879585274,-66.89824
1490.0175891733177,-66.92176
1493.089790388108,-66.91323
1496.1619916028983,-66.89584
1499.2341928176886,-66.91749
1502.3063940324791,-66.92337
1505.3785952472695,-66.933846
1508.4507964620598,-66.914955
1511.52299767685,-66.915726
1514.5951988916404,-66.895775
1517.6674001064307,-66.897736
1520.739601321221,-66.92287
1523.8118025360116,-66.91632
1526.8840037508019,-66.90438
1529.9562049655922,-66.93347
1533.0284061803825,-66.9396
1536.1006073951728,-66.94394

